Relativistic and Electron Correlation Effects in Static Dipole Polarizabilities for Main-Group Elements

In this study, I compute the static dipole polarizability of main-group elements using the finite-field method combined with relativistic coupled-cluster and configuration interaction simulations. The computational results closely align with the values recommended in the 2018 table of static dipole polarizabilities of neutral elements [Mol. Phys. 117, 1200 (2019)]. Additionally, I investigate the influence of relativistic effects and electron correlation on atomic dipole polarizabilities. Specifically, three types of relativistic effects impacting dipole polarizabilities are studied: scalar-relativistic, spin-orbit coupling, and fully relativistic Dirac-Coulomb effects. The results indicate that scalar-relativistic effects are predominant for atoms in Groups 1--2, with minimal influence from spin-orbit coupling effects. Conversely, for elements in Groups 13--18, scalar-relativistic effects are less significant, while spin-orbit coupling significantly affects elements starting from the fourth row in Groups 13--14 and from the fifth row in Groups 15--18. In each category of relativistic effects, the impact of electron correlation is evaluated. The results show that electron correlation significantly influences dipole polarizability calculations, particularly for Groups 1--2 and 13--14 atoms, but is less significant for Groups 15--18 atoms. This study provides a comprehensive and consistent dataset of dipole polarizabilities and contributes to a systematic understanding of the roles of relativistic and electron correlation effects in atomic dipole polarizabilities, serving as a valuable reference for future research.

==> calc-info.csv <==
Atom,CalcType,State,Field
Li,2C-NR-CC@s-aug-ANO-RCC@(core 3)[vir 229],ml0,0.002
Li,2C-NR-CC@s-aug-ANO-RCC@(core 3)[vir 229],ml0,0.0005
Li,2C-NR-CC@s-aug-ANO-RCC@(core 3)[vir 229],ml0,0.001
Li,2C-NR-CC@s-aug-ANO-RCC@(core 3)[vir 229],ml0,0.0015
Li,2C-NR-CC@s-aug-ANO-RCC@(core 3)[vir 229],ml0,0.0
Li,2C-SR-CC@ANO-RCC@(core 3)[vir 179],ml0,0.0005
Li,2C-SR-CC@ANO-RCC@(core 3)[vir 179],ml0,0.002
Li,2C-SR-CC@ANO-RCC@(core 3)[vir 179],ml0,0.001
Li,2C-SR-CC@ANO-RCC@(core 3)[vir 179],ml0,0.0
Li,2C-SR-CC@s-aug-ANO-RCC@(core 3)[vir 229],ml0,0.002
Li,2C-SR-CC@s-aug-ANO-RCC@(core 3)[vir 229],ml0,0.0005
Li,2C-SR-CC@s-aug-ANO-RCC@(core 3)[vir 229],ml0,0.001
Li,2C-SR-CC@s-aug-ANO-RCC@(core 3)[vir 229],ml0,0.0015
Li,2C-SR-CC@s-aug-ANO-RCC@(core 3)[vir 229],ml0,0.0
Li,2C-SR-CC@d-aug-ANO-RCC@(core 3)[vir 279],ml0,0.002
Li,2C-SR-CC@d-aug-ANO-RCC@(core 3)[vir 279],ml0,0.0005
Li,2C-SR-CC@d-aug-ANO-RCC@(core 3)[vir 279],ml0,0.001
Li,2C-SR-CC@d-aug-ANO-RCC@(core 3)[vir 279],ml0,0.0015
Li,2C-SR-CC@d-aug-ANO-RCC@(core 3)[vir 279],ml0,0.0
Li,4C-DC-CC@s-aug-ANO-RCC@(core 3)[vir 229],gs,0.0005
Li,4C-DC-CC@s-aug-ANO-RCC@(core 3)[vir 229],gs,0.0
Li,4C-DC-CC@s-aug-ANO-RCC@(core 3)[vir 229],gs,0.002
Li,4C-DC-CC@s-aug-ANO-RCC@(core 3)[vir 229],gs,0.001
Li,4C-DC-CC@s-aug-ANO-RCC@(core 3)[vir 229],gs,0.0015
Na,2C-NR-CC@s-aug-ANO-RCC@(core 11)[vir 287],ml0,0.002
Na,2C-NR-CC@s-aug-ANO-RCC@(core 11)[vir 287],ml0,0.001
Na,2C-NR-CC@s-aug-ANO-RCC@(core 11)[vir 287],ml0,0.0005
Na,2C-NR-CC@s-aug-ANO-RCC@(core 11)[vir 287],ml0,0.0015
Na,2C-NR-CC@s-aug-ANO-RCC@(core 11)[vir 287],ml0,0.0
Na,2C-SR-CC@ANO-RCC@(core 11)[vir 237],ml0,0.0
Na,2C-SR-CC@ANO-RCC@(core 11)[vir 237],ml0,0.001
Na,2C-SR-CC@ANO-RCC@(core 11)[vir 237],ml0,0.0005
Na,2C-SR-CC@ANO-RCC@(core 11)[vir 237],ml0,0.002
Na,2C-SR-CC@s-aug-ANO-RCC@(core 11)[vir 287],ml0,0.002
Na,2C-SR-CC@s-aug-ANO-RCC@(core 11)[vir 287],ml0,0.001
Na,2C-SR-CC@s-aug-ANO-RCC@(core 11)[vir 287],ml0,0.0005
Na,2C-SR-CC@s-aug-ANO-RCC@(core 11)[vir 287],ml0,0.0015
Na,2C-SR-CC@s-aug-ANO-RCC@(core 11)[vir 287],ml0,0.0
Na,2C-SR-CC@d-aug-ANO-RCC@(core 11)[vir 337],ml0,0.002
Na,2C-SR-CC@d-aug-ANO-RCC@(core 11)[vir 337],ml0,0.001
Na,2C-SR-CC@d-aug-ANO-RCC@(core 11)[vir 337],ml0,0.0005
Na,2C-SR-CC@d-aug-ANO-RCC@(core 11)[vir 337],ml0,0.0
Na,2C-SR-CC@d-aug-ANO-RCC@(core 11)[vir 337],ml0,0.0015
Na,4C-DC-CC@s-aug-ANO-RCC@(core 11)[vir 287],gs,0.0005
Na,4C-DC-CC@s-aug-ANO-RCC@(core 11)[vir 287],gs,0.0
Na,4C-DC-CC@s-aug-ANO-RCC@(core 11)[vir 287],gs,0.002
Na,4C-DC-CC@s-aug-ANO-RCC@(core 11)[vir 287],gs,0.001
Na,4C-DC-CC@s-aug-ANO-RCC@(core 11)[vir 287],gs,0.0015
K,2C-NR-CC@s-aug-ANO-RCC@(core 19)[vir 311],ml0,0.0015
K,2C-NR-CC@s-aug-ANO-RCC@(core 19)[vir 311],ml0,0.002
K,2C-NR-CC@s-aug-ANO-RCC@(core 19)[vir 311],ml0,0.001
K,2C-NR-CC@s-aug-ANO-RCC@(core 19)[vir 311],ml0,0.0005
K,2C-NR-CC@s-aug-ANO-RCC@(core 19)[vir 311],ml0,0.0
K,2C-SR-CC@s-aug-ANO-RCC@(core 19)[vir 311],ml0,0.0015
K,2C-SR-CC@s-aug-ANO-RCC@(core 19)[vir 311],ml0,0.002
K,2C-SR-CC@s-aug-ANO-RCC@(core 19)[vir 311],ml0,0.001
K,2C-SR-CC@s-aug-ANO-RCC@(core 19)[vir 311],ml0,0.0005
K,2C-SR-CC@s-aug-ANO-RCC@(core 19)[vir 311],ml0,0.0
K,2C-SR-CC@d-aug-ANO-RCC@(core 19)[vir 361],ml0,0.001
K,2C-SR-CC@d-aug-ANO-RCC@(core 19)[vir 361],ml0,0.0005
K,2C-SR-CC@d-aug-ANO-RCC@(core 19)[vir 361],ml0,0.0
K,2C-SR-CC@ANO-RCC@(core 19)[vir 261],ml0,0.0005
K,2C-SR-CC@ANO-RCC@(core 19)[vir 261],ml0,0.0
K,2C-SR-CC@ANO-RCC@(core 19)[vir 261],ml0,0.001
K,2C-SR-CC@ANO-RCC@(core 19)[vir 261],ml0,0.002
K,4C-DC-CC@s-aug-ANO-RCC@(core 19)[vir 311],gs,0.0005
K,4C-DC-CC@s-aug-ANO-RCC@(core 19)[vir 311],gs,0.0
K,4C-DC-CC@s-aug-ANO-RCC@(core 19)[vir 311],gs,0.002
K,4C-DC-CC@s-aug-ANO-RCC@(core 19)[vir 311],gs,0.001
K,4C-DC-CC@s-aug-ANO-RCC@(core 19)[vir 311],gs,0.0015
Rb,2C-NR-CC@s-aug-ANO-RCC@(core 27)[vir 247],ml0,0.0
Rb,2C-NR-CC@s-aug-ANO-RCC@(core 27)[vir 247],ml0,0.0015
Rb,2C-NR-CC@s-aug-ANO-RCC@(core 27)[vir 247],ml0,0.001
Rb,2C-NR-CC@s-aug-ANO-RCC@(core 27)[vir 247],ml0,0.0005
Rb,2C-NR-CC@s-aug-ANO-RCC@(core 27)[vir 247],ml0,0.002
Rb,2C-SR-CC@ANO-RCC@(core 27)[vir 197],ml0,0.002
Rb,2C-SR-CC@ANO-RCC@(core 27)[vir 197],ml0,0.001
Rb,2C-SR-CC@ANO-RCC@(core 27)[vir 197],ml0,0.0005
Rb,2C-SR-CC@ANO-RCC@(core 27)[vir 197],ml0,0.0
Rb,2C-SR-CC@s-aug-ANO-RCC@(core 27)[vir 247],ml0,0.0
Rb,2C-SR-CC@s-aug-ANO-RCC@(core 27)[vir 247],ml0,0.0015
Rb,2C-SR-CC@s-aug-ANO-RCC@(core 27)[vir 247],ml0,0.001
Rb,2C-SR-CC@s-aug-ANO-RCC@(core 27)[vir 247],ml0,0.0005
Rb,2C-SR-CC@s-aug-ANO-RCC@(core 27)[vir 247],ml0,0.002
Rb,2C-SR-CC@d-aug-ANO-RCC@(core 27)[vir 297],ml0,0.0
Rb,2C-SR-CC@d-aug-ANO-RCC@(core 27)[vir 297],ml0,0.0015
Rb,2C-SR-CC@d-aug-ANO-RCC@(core 27)[vir 297],ml0,0.001
Rb,2C-SR-CC@d-aug-ANO-RCC@(core 27)[vir 297],ml0,0.002
Rb,2C-SR-CC@d-aug-ANO-RCC@(core 27)[vir 297],ml0,0.0005
Rb,4C-DC-CC@s-aug-ANO-RCC@(core 27)[vir 247],gs,0.0005
Rb,4C-DC-CC@s-aug-ANO-RCC@(core 27)[vir 247],gs,0.0
Rb,4C-DC-CC@s-aug-ANO-RCC@(core 27)[vir 247],gs,0.002
Rb,4C-DC-CC@s-aug-ANO-RCC@(core 27)[vir 247],gs,0.001
Rb,4C-DC-CC@s-aug-ANO-RCC@(core 27)[vir 247],gs,0.0015
Cs,2C-NR-CC@s-aug-ANO-RCC@(core 27)[vir 259],ml0,0.002
Cs,2C-NR-CC@s-aug-ANO-RCC@(core 27)[vir 259],ml0,0.001
Cs,2C-NR-CC@s-aug-ANO-RCC@(core 27)[vir 259],ml0,0.0005
Cs,2C-NR-CC@s-aug-ANO-RCC@(core 27)[vir 259],ml0,0.0015
Cs,2C-NR-CC@s-aug-ANO-RCC@(core 27)[vir 259],ml0,0.0
Cs,2C-SR-CC@s-aug-ANO-RCC@(core 27)[vir 259],ml0,0.002
Cs,2C-SR-CC@s-aug-ANO-RCC@(core 27)[vir 259],ml0,0.001
Cs,2C-SR-CC@s-aug-ANO-RCC@(core 27)[vir 259],ml0,0.0005
Cs,2C-SR-CC@s-aug-ANO-RCC@(core 27)[vir 259],ml0,0.0015
Cs,2C-SR-CC@s-aug-ANO-RCC@(core 27)[vir 259],ml0,0.0
Cs,4C-DC-CC@s-aug-ANO-RCC@(core 27)[vir 259],gs,0.0005
Cs,4C-DC-CC@s-aug-ANO-RCC@(core 27)[vir 259],gs,0.0
Cs,4C-DC-CC@s-aug-ANO-RCC@(core 27)[vir 259],gs,0.002
Cs,4C-DC-CC@s-aug-ANO-RCC@(core 27)[vir 259],gs,0.001
Cs,4C-DC-CC@s-aug-ANO-RCC@(core 27)[vir 259],gs,0.0015
Cs,4C-DC-CC@d-aug-ANO-RCC@(core 27)[vir 309],gs,0.0005
Cs,4C-DC-CC@d-aug-ANO-RCC@(core 27)[vir 309],gs,0.0
Cs,4C-DC-CC@d-aug-ANO-RCC@(core 27)[vir 309],gs,0.002
Cs,4C-DC-CC@d-aug-ANO-RCC@(core 27)[vir 309],gs,0.0015
Cs,4C-DC-CC@d-aug-ANO-RCC@(core 27)[vir 309],gs,0.001
Cs,4C-DC-CC@faegri@(core 27)[vir 299],gs,0.0
Cs,4C-DC-CC@faegri@(core 27)[vir 299],gs,0.0015
Cs,4C-DC-CC@faegri@(core 27)[vir 299],gs,0.002
Cs,4C-DC-CC@faegri@(core 27)[vir 299],gs,0.0005
Cs,4C-DC-CC@faegri@(core 27)[vir 299],gs,0.001
Fr,2C-NR-CC@s-aug-ANO-RCC@(core 41)[vir 217],ml0,0.0005
Fr,2C-NR-CC@s-aug-ANO-RCC@(core 41)[vir 217],ml0,0.0015
Fr,2C-NR-CC@s-aug-ANO-RCC@(core 41)[vir 217],ml0,0.001
Fr,2C-NR-CC@s-aug-ANO-RCC@(core 41)[vir 217],ml0,0.002
Fr,2C-NR-CC@s-aug-ANO-RCC@(core 41)[vir 217],ml0,0.0
Fr,2C-SR-CC@ANO-RCC@(core 41)[vir 185],ml0,0.0005
Fr,2C-SR-CC@ANO-RCC@(core 41)[vir 185],ml0,0.0
Fr,2C-SR-CC@ANO-RCC@(core 41)[vir 185],ml0,0.001
Fr,2C-SR-CC@ANO-RCC@(core 41)[vir 185],ml0,0.002
Fr,2C-SR-CC@d-aug-ANO-RCC@(core 41)[vir 249],ml0,0.0005
Fr,2C-SR-CC@d-aug-ANO-RCC@(core 41)[vir 249],ml0,0.001
Fr,2C-SR-CC@d-aug-ANO-RCC@(core 41)[vir 249],ml0,0.0015
Fr,2C-SR-CC@d-aug-ANO-RCC@(core 41)[vir 249],ml0,0.002
Fr,2C-SR-CC@d-aug-ANO-RCC@(core 41)[vir 249],ml0,0.0
Fr,2C-SR-CC@s-aug-ANO-RCC@(core 41)[vir 217],ml0,0.0005
Fr,2C-SR-CC@s-aug-ANO-RCC@(core 41)[vir 217],ml0,0.0015
Fr,2C-SR-CC@s-aug-ANO-RCC@(core 41)[vir 217],ml0,0.001
Fr,2C-SR-CC@s-aug-ANO-RCC@(core 41)[vir 217],ml0,0.002
Fr,2C-SR-CC@s-aug-ANO-RCC@(core 41)[vir 217],ml0,0.0
Fr,4C-DC-CC@s-aug-ANO-RCC@(core 41)[vir 217],gs,0.0005
Fr,4C-DC-CC@s-aug-ANO-RCC@(core 41)[vir 217],gs,0.0
Fr,4C-DC-CC@s-aug-ANO-RCC@(core 41)[vir 217],gs,0.002
Fr,4C-DC-CC@s-aug-ANO-RCC@(core 41)[vir 217],gs,0.001
Fr,4C-DC-CC@s-aug-ANO-RCC@(core 41)[vir 217],gs,0.0015
Be,2C-NR-CC@d-aug-dyall.cv4z@(core 4)[vir 266],ml0,0.0
Be,2C-NR-CC@d-aug-dyall.cv4z@(core 4)[vir 266],ml0,0.0005
Be,2C-NR-CC@d-aug-dyall.cv4z@(core 4)[vir 266],ml0,0.002
Be,2C-NR-CC@d-aug-dyall.cv4z@(core 4)[vir 266],ml0,0.001
Be,2C-NR-CC@d-aug-dyall.cv4z@(core 4)[vir 266],ml0,0.005
Be,2C-SR-CC@s-aug-dyall.cv4z@(core 4)[vir 216],ml0,0.005
Be,2C-SR-CC@s-aug-dyall.cv4z@(core 4)[vir 216],ml0,0.001
Be,2C-SR-CC@s-aug-dyall.cv4z@(core 4)[vir 216],ml0,0.002
Be,2C-SR-CC@s-aug-dyall.cv4z@(core 4)[vir 216],ml0,0.0005
Be,2C-SR-CC@s-aug-dyall.cv4z@(core 4)[vir 216],ml0,0.0
Be,2C-SR-CC@dyall.cv4z@(core 4)[vir 166],ml0,0.0005
Be,2C-SR-CC@dyall.cv4z@(core 4)[vir 166],ml0,0.002
Be,2C-SR-CC@dyall.cv4z@(core 4)[vir 166],ml0,0.001
Be,2C-SR-CC@dyall.cv4z@(core 4)[vir 166],ml0,0.005
Be,2C-SR-CC@dyall.cv4z@(core 4)[vir 166],ml0,0.0
Be,2C-SR-CC@d-aug-dyall.cv4z@(core 4)[vir 266],ml0,0.0
Be,2C-SR-CC@d-aug-dyall.cv4z@(core 4)[vir 266],ml0,0.0005
Be,2C-SR-CC@d-aug-dyall.cv4z@(core 4)[vir 266],ml0,0.002
Be,2C-SR-CC@d-aug-dyall.cv4z@(core 4)[vir 266],ml0,0.001
Be,2C-SR-CC@d-aug-dyall.cv4z@(core 4)[vir 266],ml0,0.005
Be,4C-DC-CC@d-aug-dyall.cv4z@(core 4)[vir 266],gs,0.0005
Be,4C-DC-CC@d-aug-dyall.cv4z@(core 4)[vir 266],gs,0.001
Be,4C-DC-CC@d-aug-dyall.cv4z@(core 4)[vir 266],gs,0.005
Be,4C-DC-CC@d-aug-dyall.cv4z@(core 4)[vir 266],gs,0.002
Be,4C-DC-CC@d-aug-dyall.cv4z@(core 4)[vir 266],gs,0.0
Be,4C-DC-CC@dyall.cv4z@(core 4)[vir 132],gs,0.001
Be,4C-DC-CC@dyall.cv4z@(core 4)[vir 132],gs,0.0
Be,4C-DC-CC@dyall.cv4z@(core 4)[vir 132],gs,0.0005
Be,4C-DC-CC@dyall.cv4z@(core 4)[vir 132],gs,0.002
Be,4C-DC-CC@dyall.cv4z@(core 4)[vir 132],gs,0.005
Mg,2C-NR-CC@d-aug-dyall.cv4z@(core 10)[vir 314],ml0,0.001
Mg,2C-NR-CC@d-aug-dyall.cv4z@(core 10)[vir 314],ml0,0.002
Mg,2C-NR-CC@d-aug-dyall.cv4z@(core 10)[vir 314],ml0,0.005
Mg,2C-NR-CC@d-aug-dyall.cv4z@(core 10)[vir 314],ml0,0.0005
Mg,2C-NR-CC@d-aug-dyall.cv4z@(core 10)[vir 314],ml0,0.0
Mg,2C-SR-CC@d-aug-dyall.cv4z@(core 10)[vir 314],ml0,0.001
Mg,2C-SR-CC@d-aug-dyall.cv4z@(core 10)[vir 314],ml0,0.002
Mg,2C-SR-CC@d-aug-dyall.cv4z@(core 10)[vir 314],ml0,0.005
Mg,2C-SR-CC@d-aug-dyall.cv4z@(core 10)[vir 314],ml0,0.0005
Mg,2C-SR-CC@d-aug-dyall.cv4z@(core 10)[vir 314],ml0,0.0
Mg,2C-SR-CC@dyall.cv4z@(core 10)[vir 214],ml0,0.0
Mg,2C-SR-CC@dyall.cv4z@(core 10)[vir 214],ml0,0.0005
Mg,2C-SR-CC@dyall.cv4z@(core 10)[vir 214],ml0,0.001
Mg,2C-SR-CC@dyall.cv4z@(core 10)[vir 214],ml0,0.002
Mg,2C-SR-CC@dyall.cv4z@(core 10)[vir 214],ml0,0.005
Mg,2C-SR-CC@s-aug-dyall.cv4z@(core 10)[vir 264],ml0,0.0
Mg,2C-SR-CC@s-aug-dyall.cv4z@(core 10)[vir 264],ml0,0.0005
Mg,2C-SR-CC@s-aug-dyall.cv4z@(core 10)[vir 264],ml0,0.005
Mg,2C-SR-CC@s-aug-dyall.cv4z@(core 10)[vir 264],ml0,0.002
Mg,2C-SR-CC@s-aug-dyall.cv4z@(core 10)[vir 264],ml0,0.001
Mg,4C-DC-CC@d-aug-dyall.cv4z@(core 10)[vir 314],gs,0.0005
Mg,4C-DC-CC@d-aug-dyall.cv4z@(core 10)[vir 314],gs,0.001
Mg,4C-DC-CC@d-aug-dyall.cv4z@(core 10)[vir 314],gs,0.005
Mg,4C-DC-CC@d-aug-dyall.cv4z@(core 10)[vir 314],gs,0.002
Mg,4C-DC-CC@d-aug-dyall.cv4z@(core 10)[vir 314],gs,0.0
Mg,4C-DC-CC@dyall.cv4z@(core 10)[vir 182],gs,0.001
Mg,4C-DC-CC@dyall.cv4z@(core 10)[vir 182],gs,0.0
Mg,4C-DC-CC@dyall.cv4z@(core 10)[vir 182],gs,0.0005
Mg,4C-DC-CC@dyall.cv4z@(core 10)[vir 182],gs,0.002
Mg,4C-DC-CC@dyall.cv4z@(core 10)[vir 182],gs,0.005
Ca,2C-NR-CC@d-aug-dyall.cv4z@(core 20)[vir 510],ml0,0.0
Ca,2C-NR-CC@d-aug-dyall.cv4z@(core 20)[vir 510],ml0,0.0005
Ca,2C-NR-CC@d-aug-dyall.cv4z@(core 20)[vir 510],ml0,0.005
Ca,2C-NR-CC@d-aug-dyall.cv4z@(core 20)[vir 510],ml0,0.001
Ca,2C-NR-CC@d-aug-dyall.cv4z@(core 20)[vir 510],ml0,0.002
Ca,2C-SR-CC@s-aug-dyall.cv4z@(core 20)[vir 460],ml0,0.002
Ca,2C-SR-CC@s-aug-dyall.cv4z@(core 20)[vir 460],ml0,0.001
Ca,2C-SR-CC@s-aug-dyall.cv4z@(core 20)[vir 460],ml0,0.005
Ca,2C-SR-CC@s-aug-dyall.cv4z@(core 20)[vir 460],ml0,0.0005
Ca,2C-SR-CC@s-aug-dyall.cv4z@(core 20)[vir 460],ml0,0.0
Ca,2C-SR-CC@d-aug-dyall.cv4z@(core 20)[vir 510],ml0,0.0
Ca,2C-SR-CC@d-aug-dyall.cv4z@(core 20)[vir 510],ml0,0.0005
Ca,2C-SR-CC@d-aug-dyall.cv4z@(core 20)[vir 510],ml0,0.005
Ca,2C-SR-CC@d-aug-dyall.cv4z@(core 20)[vir 510],ml0,0.001
Ca,2C-SR-CC@d-aug-dyall.cv4z@(core 20)[vir 510],ml0,0.002
Ca,2C-SR-CC@dyall.cv4z@(core 20)[vir 410],ml0,0.005
Ca,2C-SR-CC@dyall.cv4z@(core 20)[vir 410],ml0,0.002
Ca,2C-SR-CC@dyall.cv4z@(core 20)[vir 410],ml0,0.001
Ca,2C-SR-CC@dyall.cv4z@(core 20)[vir 410],ml0,0.0
Ca,2C-SR-CC@dyall.cv4z@(core 20)[vir 410],ml0,0.0005
Ca,4C-DC-CC@d-aug-dyall.cv4z@(core 20)[vir 346],gs,0.0005
Ca,4C-DC-CC@d-aug-dyall.cv4z@(core 20)[vir 346],gs,0.001
Ca,4C-DC-CC@d-aug-dyall.cv4z@(core 20)[vir 346],gs,0.005
Ca,4C-DC-CC@d-aug-dyall.cv4z@(core 20)[vir 346],gs,0.002
Ca,4C-DC-CC@d-aug-dyall.cv4z@(core 20)[vir 346],gs,0.0
Ca,4C-DC-CC@dyall.cv4z@(core 20)[vir 228],gs,0.001
Ca,4C-DC-CC@dyall.cv4z@(core 20)[vir 228],gs,0.0
Ca,4C-DC-CC@dyall.cv4z@(core 20)[vir 228],gs,0.0005
Ca,4C-DC-CC@dyall.cv4z@(core 20)[vir 228],gs,0.002
Ca,4C-DC-CC@dyall.cv4z@(core 20)[vir 228],gs,0.005
Ca,2C-DC-CC@s-aug-dyall.cv4z@(core 20)[vir 296],gs,0.001
Ca,2C-DC-CC@s-aug-dyall.cv4z@(core 20)[vir 296],gs,0.0005
Ca,2C-DC-CC@s-aug-dyall.cv4z@(core 20)[vir 296],gs,0.0
Ca,2C-DC-CC@s-aug-dyall.cv4z@(core 20)[vir 296],gs,0.005
Ca,2C-DC-CC@s-aug-dyall.cv4z@(core 20)[vir 296],gs,0.002
Sr,2C-NR-CC@s-aug-dyall.cv4z@(core 28)[vir 346],ml0,0.001
Sr,2C-NR-CC@s-aug-dyall.cv4z@(core 28)[vir 346],ml0,0.002
Sr,2C-NR-CC@s-aug-dyall.cv4z@(core 28)[vir 346],ml0,0.0005
Sr,2C-NR-CC@s-aug-dyall.cv4z@(core 28)[vir 346],ml0,0.005
Sr,2C-NR-CC@s-aug-dyall.cv4z@(core 28)[vir 346],ml0,0.0
Sr,2C-SR-CC@s-aug-dyall.cv4z@(core 28)[vir 346],ml0,0.001
Sr,2C-SR-CC@s-aug-dyall.cv4z@(core 28)[vir 346],ml0,0.002
Sr,2C-SR-CC@s-aug-dyall.cv4z@(core 28)[vir 346],ml0,0.0005
Sr,2C-SR-CC@s-aug-dyall.cv4z@(core 28)[vir 346],ml0,0.005
Sr,2C-SR-CC@s-aug-dyall.cv4z@(core 28)[vir 346],ml0,0.0
Sr,2C-SR-CC@dyall.cv4z@(core 28)[vir 274],ml0,0.0
Sr,2C-SR-CC@dyall.cv4z@(core 28)[vir 274],ml0,0.002
Sr,2C-SR-CC@dyall.cv4z@(core 28)[vir 274],ml0,0.001
Sr,2C-SR-CC@dyall.cv4z@(core 28)[vir 274],ml0,0.0005
Sr,2C-SR-CC@dyall.cv4z@(core 28)[vir 274],ml0,0.005
Sr,2C-SR-CC@d-aug-dyall.cv4z@(core 28)[vir 418],ml0,0.0005
Sr,2C-SR-CC@d-aug-dyall.cv4z@(core 28)[vir 418],ml0,0.0
Sr,2C-SR-CC@d-aug-dyall.cv4z@(core 28)[vir 418],ml0,0.005
Sr,2C-SR-CC@d-aug-dyall.cv4z@(core 28)[vir 418],ml0,0.002
Sr,2C-SR-CC@d-aug-dyall.cv4z@(core 28)[vir 418],ml0,0.001
Sr,4C-DC-CC@dyall.cv4z@(core 20)[vir 214],gs,0.001
Sr,4C-DC-CC@dyall.cv4z@(core 20)[vir 214],gs,0.0
Sr,4C-DC-CC@dyall.cv4z@(core 20)[vir 214],gs,0.0005
Sr,4C-DC-CC@dyall.cv4z@(core 20)[vir 214],gs,0.002
Sr,4C-DC-CC@dyall.cv4z@(core 20)[vir 214],gs,0.005
Sr,2C-DC-CC@s-aug-dyall.cv4z@(core 28)[vir 346],gs,0.001
Sr,2C-DC-CC@s-aug-dyall.cv4z@(core 28)[vir 346],gs,0.0005
Sr,2C-DC-CC@s-aug-dyall.cv4z@(core 28)[vir 346],gs,0.0
Sr,2C-DC-CC@s-aug-dyall.cv4z@(core 28)[vir 346],gs,0.005
Sr,2C-DC-CC@s-aug-dyall.cv4z@(core 28)[vir 346],gs,0.002
Ba,2C-NR-CC@s-aug-dyall.cv4z@(core 28)[vir 398],ml0,0.005
Ba,2C-NR-CC@s-aug-dyall.cv4z@(core 28)[vir 398],ml0,0.002
Ba,2C-NR-CC@s-aug-dyall.cv4z@(core 28)[vir 398],ml0,0.001
Ba,2C-NR-CC@s-aug-dyall.cv4z@(core 28)[vir 398],ml0,0.0
Ba,2C-NR-CC@s-aug-dyall.cv4z@(core 28)[vir 398],ml0,0.0005
Ba,2C-SR-CC@s-aug-dyall.cv4z@(core 28)[vir 398],ml0,0.005
Ba,2C-SR-CC@s-aug-dyall.cv4z@(core 28)[vir 398],ml0,0.002
Ba,2C-SR-CC@s-aug-dyall.cv4z@(core 28)[vir 398],ml0,0.001
Ba,2C-SR-CC@s-aug-dyall.cv4z@(core 28)[vir 398],ml0,0.0
Ba,2C-SR-CC@s-aug-dyall.cv4z@(core 28)[vir 398],ml0,0.0005
Ba,2C-SR-CC@d-aug-dyall.cv4z@(core 28)[vir 470],ml0,0.0
Ba,2C-SR-CC@d-aug-dyall.cv4z@(core 28)[vir 470],ml0,0.001
Ba,2C-SR-CC@d-aug-dyall.cv4z@(core 28)[vir 470],ml0,0.002
Ba,2C-SR-CC@d-aug-dyall.cv4z@(core 28)[vir 470],ml0,0.005
Ba,2C-SR-CC@d-aug-dyall.cv4z@(core 28)[vir 470],ml0,0.0005
Ba,2C-SR-CC@dyall.cv4z@(core 28)[vir 326],ml0,0.0
Ba,2C-SR-CC@dyall.cv4z@(core 28)[vir 326],ml0,0.0005
Ba,2C-SR-CC@dyall.cv4z@(core 28)[vir 326],ml0,0.005
Ba,2C-SR-CC@dyall.cv4z@(core 28)[vir 326],ml0,0.001
Ba,2C-SR-CC@dyall.cv4z@(core 28)[vir 326],ml0,0.002
Ba,4C-DC-CC@dyall.cv4z@(core 20)[vir 252],gs,0.001
Ba,4C-DC-CC@dyall.cv4z@(core 20)[vir 252],gs,0.0
Ba,4C-DC-CC@dyall.cv4z@(core 20)[vir 252],gs,0.0005
Ba,4C-DC-CC@dyall.cv4z@(core 20)[vir 252],gs,0.002
Ba,4C-DC-CC@dyall.cv4z@(core 20)[vir 252],gs,0.005
Ba,2C-DC-CC@s-aug-dyall.cv4z@(core 28)[vir 398],gs,0.001
Ba,2C-DC-CC@s-aug-dyall.cv4z@(core 28)[vir 398],gs,0.0005
Ba,2C-DC-CC@s-aug-dyall.cv4z@(core 28)[vir 398],gs,0.0
Ba,2C-DC-CC@s-aug-dyall.cv4z@(core 28)[vir 398],gs,0.005
Ba,2C-DC-CC@s-aug-dyall.cv4z@(core 28)[vir 398],gs,0.002
Ra,2C-NR-CC@s-aug-dyall.cv4z@(core 42)[vir 378],ml0,0.0
Ra,2C-NR-CC@s-aug-dyall.cv4z@(core 42)[vir 378],ml0,0.005
Ra,2C-NR-CC@s-aug-dyall.cv4z@(core 42)[vir 378],ml0,0.0005
Ra,2C-NR-CC@s-aug-dyall.cv4z@(core 42)[vir 378],ml0,0.001
Ra,2C-NR-CC@s-aug-dyall.cv4z@(core 42)[vir 378],ml0,0.002
Ra,2C-SR-CC@dyall.cv4z@(core 42)[vir 306],ml0,0.001
Ra,2C-SR-CC@dyall.cv4z@(core 42)[vir 306],ml0,0.002
Ra,2C-SR-CC@dyall.cv4z@(core 42)[vir 306],ml0,0.005
Ra,2C-SR-CC@dyall.cv4z@(core 42)[vir 306],ml0,0.0
Ra,2C-SR-CC@dyall.cv4z@(core 42)[vir 306],ml0,0.0005
Ra,2C-SR-CC@d-aug-dyall.cv4z@(core 42)[vir 450],ml0,0.002
Ra,2C-SR-CC@d-aug-dyall.cv4z@(core 42)[vir 450],ml0,0.001
Ra,2C-SR-CC@d-aug-dyall.cv4z@(core 42)[vir 450],ml0,0.005
Ra,2C-SR-CC@d-aug-dyall.cv4z@(core 42)[vir 450],ml0,0.0
Ra,2C-SR-CC@d-aug-dyall.cv4z@(core 42)[vir 450],ml0,0.0005
Ra,2C-SR-CC@s-aug-dyall.cv4z@(core 42)[vir 378],ml0,0.0
Ra,2C-SR-CC@s-aug-dyall.cv4z@(core 42)[vir 378],ml0,0.005
Ra,2C-SR-CC@s-aug-dyall.cv4z@(core 42)[vir 378],ml0,0.0005
Ra,2C-SR-CC@s-aug-dyall.cv4z@(core 42)[vir 378],ml0,0.001
Ra,2C-SR-CC@s-aug-dyall.cv4z@(core 42)[vir 378],ml0,0.002
Ra,4C-DC-CC@dyall.cv4z@(core 20)[vir 234],gs,0.001
Ra,4C-DC-CC@dyall.cv4z@(core 20)[vir 234],gs,0.0
Ra,4C-DC-CC@dyall.cv4z@(core 20)[vir 234],gs,0.0005
Ra,4C-DC-CC@dyall.cv4z@(core 20)[vir 234],gs,0.002
Ra,4C-DC-CC@dyall.cv4z@(core 20)[vir 234],gs,0.005
Ra,2C-DC-CC@s-aug-dyall.cv4z@(core 42)[vir 380],gs,0.001
Ra,2C-DC-CC@s-aug-dyall.cv4z@(core 42)[vir 380],gs,0.0005
Ra,2C-DC-CC@s-aug-dyall.cv4z@(core 42)[vir 380],gs,0.0
Ra,2C-DC-CC@s-aug-dyall.cv4z@(core 42)[vir 380],gs,0.005
Ra,2C-DC-CC@s-aug-dyall.cv4z@(core 42)[vir 380],gs,0.002
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.019
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.018
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.0
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.008
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.009
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.007
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.013
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.012
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.006
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.01
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.004
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.005
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.011
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.015
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.001
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.014
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.002
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.016
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.017
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.003
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.0005
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.019
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.018
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.0
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.008
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.009
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.007
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.013
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.012
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.006
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.01
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.004
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.005
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.011
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.015
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.001
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.014
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.002
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.016
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.017
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.003
B,2C-NR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.0005
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.019
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.015
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.003
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.002
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.014
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.018
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.013
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.005
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.009
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.0
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.008
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.004
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.012
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.007
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.011
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.005
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.001
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.002
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.003
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.01
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.006
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.001
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.017
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.0005
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml0,0.016
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.019
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.015
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.003
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.002
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.014
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.018
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.013
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.005
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.009
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.0
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.008
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.004
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.012
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.007
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.011
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.005
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.001
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.002
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.003
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.01
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.006
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.001
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.017
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.0005
B,2C-SR-CC@dyall.acv4z@(core 5)[vir 251],ml1,0.016
B,4C-DC-CI@dyall.acv4z@(core 5)[vir 251],sym_3_root_1,0.001
B,4C-DC-CI@dyall.acv4z@(core 5)[vir 251],sym_3_root_2,0.001
B,4C-DC-CI@dyall.acv4z@(core 5)[vir 251],sym_3_root_3,0.001
B,4C-DC-CI@dyall.acv4z@(core 5)[vir 251],sym_3_root_1,0.005
B,4C-DC-CI@dyall.acv4z@(core 5)[vir 251],sym_3_root_2,0.005
B,4C-DC-CI@dyall.acv4z@(core 5)[vir 251],sym_3_root_3,0.005
B,4C-DC-CI@dyall.acv4z@(core 5)[vir 251],sym_3_root_1,0.002
B,4C-DC-CI@dyall.acv4z@(core 5)[vir 251],sym_3_root_2,0.002
B,4C-DC-CI@dyall.acv4z@(core 5)[vir 251],sym_3_root_3,0.002
B,4C-DC-CI@dyall.acv4z@(core 5)[vir 251],sym_3_root_1,0.0005
B,4C-DC-CI@dyall.acv4z@(core 5)[vir 251],sym_3_root_2,0.0005
B,4C-DC-CI@dyall.acv4z@(core 5)[vir 251],sym_3_root_3,0.0005
B,4C-DC-CI@dyall.acv4z@(core 5)[vir 251],sym_3_root_1,0.0
B,4C-DC-CI@dyall.acv4z@(core 5)[vir 251],sym_3_root_2,0.0
B,4C-DC-CI@dyall.acv4z@(core 5)[vir 251],sym_3_root_3,0.0
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.016
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.002
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.003
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.017
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.001
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.015
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.014
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.004
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.01
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.011
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.005
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.013
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.007
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.006
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.012
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.0005
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.008
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.0
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.009
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.019
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.018
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.016
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.002
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.003
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.017
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.001
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.015
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.014
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.004
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.01
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.011
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.005
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.013
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.007
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.006
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.012
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.0005
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.008
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.0
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.009
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.019
Al,2C-NR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.018
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.002
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.011
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.007
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.003
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.001
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.005
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.006
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.01
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.0005
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.017
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.001
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.016
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.019
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.003
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.015
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.014
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.002
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.018
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.005
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.013
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.009
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.0
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.008
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.012
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml0,0.004
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml0,0.014
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml0,0.001
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml0,0.015
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml0,0.003
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml0,0.017
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml0,0.016
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml0,0.002
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml0,0.006
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml0,0.012
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml0,0.013
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml0,0.007
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml0,0.011
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml0,0.005
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml0,0.004
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml0,0.01
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml0,0.009
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml0,0.0
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml0,0.008
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml0,0.0005
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml0,0.018
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml0,0.019
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.002
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.011
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.007
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.003
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.001
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.005
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.006
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.01
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.0005
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.017
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.001
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.016
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.019
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.003
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.015
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.014
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.002
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.018
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.005
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.013
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.009
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.0
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.008
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.012
Al,2C-SR-CC@dyall.acv4z@(core 13)[vir 363],ml1,0.004
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml1,0.014
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml1,0.001
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml1,0.015
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml1,0.003
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml1,0.017
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml1,0.016
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml1,0.002
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml1,0.006
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml1,0.012
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml1,0.013
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml1,0.007
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml1,0.011
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml1,0.005
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml1,0.004
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml1,0.01
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml1,0.009
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml1,0.0
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml1,0.008
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml1,0.0005
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml1,0.018
Al,2C-SR-CC@dyall.acv4z@(core 11)[vir 223],ml1,0.019
Al,4C-DC-CC@dyall.acv4z@(core 13)[vir 363],gs,0.001
Al,4C-DC-CC@dyall.acv4z@(core 13)[vir 363],gs,0.005
Al,4C-DC-CC@dyall.acv4z@(core 13)[vir 363],gs,0.002
Al,4C-DC-CC@dyall.acv4z@(core 13)[vir 363],gs,0.0005
Al,4C-DC-CC@dyall.acv4z@(core 13)[vir 363],gs,0.0
Al,4C-DC-CC@dyall.acv4z@(core 11)[vir 223],gs,0.0
Al,4C-DC-CC@dyall.acv4z@(core 11)[vir 223],gs,0.0005
Al,4C-DC-CC@dyall.acv4z@(core 11)[vir 223],gs,0.002
Al,4C-DC-CC@dyall.acv4z@(core 11)[vir 223],gs,0.001
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_3_root_1,0.001
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_3_root_2,0.001
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_3_root_3,0.001
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_4_root_1,0.001
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_4_root_2,0.001
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_4_root_3,0.001
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_3_root_1,0.005
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_3_root_2,0.005
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_3_root_3,0.005
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_4_root_1,0.005
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_4_root_2,0.005
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_4_root_3,0.005
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_3_root_1,0.002
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_3_root_2,0.002
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_3_root_3,0.002
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_4_root_1,0.002
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_4_root_2,0.002
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_4_root_3,0.002
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_3_root_1,0.0005
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_3_root_2,0.0005
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_3_root_3,0.0005
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_4_root_1,0.0005
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_4_root_2,0.0005
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_4_root_3,0.0005
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_3_root_1,0.0
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_3_root_2,0.0
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_3_root_3,0.0
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_4_root_1,0.0
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_4_root_2,0.0
Al,4C-DC-CI@dyall.acv4z@(core 13)[vir 223],sym_4_root_3,0.0
Ga,2C-NR-CC@dyall.acv4z@(core 31)[vir 481],ml0,0.0005
Ga,2C-NR-CC@dyall.acv4z@(core 31)[vir 481],ml0,0.0
Ga,2C-NR-CC@dyall.acv4z@(core 31)[vir 481],ml0,0.005
Ga,2C-NR-CC@dyall.acv4z@(core 31)[vir 481],ml0,0.002
Ga,2C-NR-CC@dyall.acv4z@(core 31)[vir 481],ml0,0.001
Ga,2C-NR-CC@dyall.acv4z@(core 31)[vir 481],ml1,0.0005
Ga,2C-NR-CC@dyall.acv4z@(core 31)[vir 481],ml1,0.0
Ga,2C-NR-CC@dyall.acv4z@(core 31)[vir 481],ml1,0.005
Ga,2C-NR-CC@dyall.acv4z@(core 31)[vir 481],ml1,0.002
Ga,2C-NR-CC@dyall.acv4z@(core 31)[vir 481],ml1,0.001
Ga,2C-SR-CC@dyall.acv4z@(core 13)[vir 203],ml0,0.0005
Ga,2C-SR-CC@dyall.acv4z@(core 13)[vir 203],ml0,0.0
Ga,2C-SR-CC@dyall.acv4z@(core 13)[vir 203],ml0,0.002
Ga,2C-SR-CC@dyall.acv4z@(core 13)[vir 203],ml0,0.001
Ga,2C-SR-CC@dyall.acv4z@(core 13)[vir 203],ml0,0.005
Ga,2C-SR-CC@dyall.acv4z@(core 31)[vir 481],ml0,0.0005
Ga,2C-SR-CC@dyall.acv4z@(core 31)[vir 481],ml0,0.0
Ga,2C-SR-CC@dyall.acv4z@(core 31)[vir 481],ml0,0.005
Ga,2C-SR-CC@dyall.acv4z@(core 31)[vir 481],ml0,0.002
Ga,2C-SR-CC@dyall.acv4z@(core 31)[vir 481],ml0,0.001
Ga,2C-SR-SCF@dyall.acv2z@(core 0)[vir 0],ml1,0.0
Ga,2C-SR-CC@dyall.acv4z@(core 13)[vir 203],ml1,0.0005
Ga,2C-SR-CC@dyall.acv4z@(core 13)[vir 203],ml1,0.0
Ga,2C-SR-CC@dyall.acv4z@(core 13)[vir 203],ml1,0.002
Ga,2C-SR-CC@dyall.acv4z@(core 13)[vir 203],ml1,0.001
Ga,2C-SR-CC@dyall.acv4z@(core 13)[vir 203],ml1,0.005
Ga,2C-SR-CC@dyall.acv4z@(core 31)[vir 481],ml1,0.0005
Ga,2C-SR-CC@dyall.acv4z@(core 31)[vir 481],ml1,0.0
Ga,2C-SR-CC@dyall.acv4z@(core 31)[vir 481],ml1,0.005
Ga,2C-SR-CC@dyall.acv4z@(core 31)[vir 481],ml1,0.002
Ga,2C-SR-CC@dyall.acv4z@(core 31)[vir 481],ml1,0.001
Ga,4C-DC-CC@dyall.acv4z@(core 13)[vir 203],gs,0.001
Ga,4C-DC-CC@dyall.acv4z@(core 13)[vir 203],gs,0.005
Ga,4C-DC-CC@dyall.acv4z@(core 13)[vir 203],gs,0.002
Ga,4C-DC-CC@dyall.acv4z@(core 13)[vir 203],gs,0.0005
Ga,4C-DC-CC@dyall.acv4z@(core 13)[vir 203],gs,0.0
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_3_root_1,0.001
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_3_root_2,0.001
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_3_root_3,0.001
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_4_root_1,0.001
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_4_root_2,0.001
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_4_root_3,0.001
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_3_root_1,0.005
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_3_root_2,0.005
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_3_root_3,0.005
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_4_root_1,0.005
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_4_root_2,0.005
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_4_root_3,0.005
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_3_root_1,0.002
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_3_root_2,0.002
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_3_root_3,0.002
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_4_root_1,0.002
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_4_root_2,0.002
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_4_root_3,0.002
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_3_root_1,0.0005
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_3_root_2,0.0005
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_3_root_3,0.0005
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_4_root_1,0.0005
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_4_root_2,0.0005
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_4_root_3,0.0005
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_3_root_1,0.0
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_3_root_2,0.0
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_3_root_3,0.0
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_4_root_1,0.0
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_4_root_2,0.0
Ga,4C-DC-CI@dyall.acv4z@(core 13)[vir 203],sym_4_root_3,0.0
In,2C-NR-CC@dyall.acv4z@(core 49)[vir 553],ml0,0.0
In,2C-NR-CC@dyall.acv4z@(core 49)[vir 553],ml0,0.0005
In,2C-NR-CC@dyall.acv4z@(core 49)[vir 553],ml0,0.002
In,2C-NR-CC@dyall.acv4z@(core 49)[vir 553],ml0,0.001
In,2C-NR-CC@dyall.acv4z@(core 49)[vir 553],ml0,0.005
In,2C-NR-CC@dyall.acv4z@(core 49)[vir 553],ml1,0.0
In,2C-NR-CC@dyall.acv4z@(core 49)[vir 553],ml1,0.0005
In,2C-NR-CC@dyall.acv4z@(core 49)[vir 553],ml1,0.002
In,2C-NR-CC@dyall.acv4z@(core 49)[vir 553],ml1,0.001
In,2C-NR-CC@dyall.acv4z@(core 49)[vir 553],ml1,0.005
In,2C-SR-CC@dyall.acv4z@(core 31)[vir 309],ml0,0.001
In,2C-SR-CC@dyall.acv4z@(core 31)[vir 309],ml0,0.002
In,2C-SR-CC@dyall.acv4z@(core 31)[vir 309],ml0,0.005
In,2C-SR-CC@dyall.acv4z@(core 31)[vir 309],ml0,0.0
In,2C-SR-CC@dyall.acv4z@(core 31)[vir 309],ml0,0.0005
In,2C-SR-CC@dyall.acv4z@(core 49)[vir 553],ml0,0.0
In,2C-SR-CC@dyall.acv4z@(core 49)[vir 553],ml0,0.0005
In,2C-SR-CC@dyall.acv4z@(core 49)[vir 553],ml0,0.002
In,2C-SR-CC@dyall.acv4z@(core 49)[vir 553],ml0,0.001
In,2C-SR-CC@dyall.acv4z@(core 49)[vir 553],ml0,0.005
In,2C-SR-CC@dyall.acv4z@(core 31)[vir 309],ml1,0.001
In,2C-SR-CC@dyall.acv4z@(core 31)[vir 309],ml1,0.002
In,2C-SR-CC@dyall.acv4z@(core 31)[vir 309],ml1,0.005
In,2C-SR-CC@dyall.acv4z@(core 31)[vir 309],ml1,0.0
In,2C-SR-CC@dyall.acv4z@(core 31)[vir 309],ml1,0.0005
In,2C-SR-CC@dyall.acv4z@(core 49)[vir 553],ml1,0.0
In,2C-SR-CC@dyall.acv4z@(core 49)[vir 553],ml1,0.0005
In,2C-SR-CC@dyall.acv4z@(core 49)[vir 553],ml1,0.002
In,2C-SR-CC@dyall.acv4z@(core 49)[vir 553],ml1,0.001
In,2C-SR-CC@dyall.acv4z@(core 49)[vir 553],ml1,0.005
In,2C-SR-SCF@dyall.acv2z@(core 0)[vir 0],ml1,0.0
In,2C-DC-CC@dyall.acv4z@(core 31)[vir 309],gs,0.001
In,2C-DC-CC@dyall.acv4z@(core 31)[vir 309],gs,0.005
In,2C-DC-CC@dyall.acv4z@(core 31)[vir 309],gs,0.002
In,2C-DC-CC@dyall.acv4z@(core 31)[vir 309],gs,0.0005
In,2C-DC-CC@dyall.acv4z@(core 31)[vir 309],gs,0.0
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_3_root_1,0.001
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_3_root_2,0.001
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_3_root_3,0.001
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_4_root_1,0.001
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_4_root_2,0.001
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_4_root_3,0.001
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_3_root_1,0.005
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_3_root_2,0.005
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_3_root_3,0.005
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_4_root_1,0.005
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_4_root_2,0.005
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_4_root_3,0.005
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_3_root_1,0.002
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_3_root_2,0.002
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_3_root_3,0.002
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_4_root_1,0.002
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_4_root_2,0.002
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_4_root_3,0.002
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_3_root_1,0.0005
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_3_root_2,0.0005
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_3_root_3,0.0005
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_4_root_1,0.0005
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_4_root_2,0.0005
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_4_root_3,0.0005
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_3_root_1,0.0
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_3_root_2,0.0
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_3_root_3,0.0
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_4_root_1,0.0
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_4_root_2,0.0
In,4C-DC-CI@dyall.acv4z@(core 13)[vir 237],sym_4_root_3,0.0
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.0005
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.008
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.0
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.009
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.019
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.018
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.002
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.016
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.017
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.003
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.015
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.001
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.014
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.01
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.004
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.005
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.011
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.007
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.013
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.012
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.006
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.0005
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.008
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.0
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.009
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.019
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.018
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.002
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.016
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.017
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.003
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.015
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.001
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.014
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.01
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.004
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.005
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.011
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.007
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.013
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.012
Tl,2C-NR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.006
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml0,0.008
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml0,0.0
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml0,0.009
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml0,0.019
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml0,0.018
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml0,0.015
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml0,0.001
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml0,0.0005
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml0,0.014
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml0,0.002
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml0,0.016
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml0,0.017
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml0,0.003
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml0,0.007
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml0,0.013
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml0,0.012
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml0,0.006
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml0,0.01
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml0,0.004
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml0,0.005
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml0,0.011
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.001
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.017
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.0005
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.016
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.007
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.011
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.0
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.01
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.006
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.002
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.013
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.005
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.001
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.009
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.008
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.005
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.004
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.012
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.019
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.015
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.003
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.002
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.014
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml0,0.018
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml1,0.008
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml1,0.0
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml1,0.009
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml1,0.019
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml1,0.018
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml1,0.015
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml1,0.001
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml1,0.0005
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml1,0.014
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml1,0.002
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml1,0.016
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml1,0.017
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml1,0.003
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml1,0.007
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml1,0.013
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml1,0.012
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml1,0.006
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml1,0.01
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml1,0.004
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml1,0.005
Tl,2C-SR-CC@dyall.acv4z@(core 35)[vir 309],ml1,0.011
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.001
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.017
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.0005
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.016
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.007
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.011
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.0
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.01
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.006
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.002
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.013
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.005
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.001
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.009
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.008
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.005
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.004
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.012
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.019
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.015
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.003
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.002
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.014
Tl,2C-SR-CC@dyall.acv4z@(core 45)[vir 309],ml1,0.018
Tl,2C-SR-SCF@dyall.acv3z@(core 0)[vir 0],ml1,0.0
Tl,4C-DC-CC@dyall.acv4z@(core 35)[vir 309],gs,0.001
Tl,4C-DC-CC@dyall.acv4z@(core 35)[vir 309],gs,0.005
Tl,4C-DC-CC@dyall.acv4z@(core 35)[vir 309],gs,0.002
Tl,4C-DC-CC@dyall.acv4z@(core 35)[vir 309],gs,0.003
Tl,4C-DC-CC@dyall.acv4z@(core 35)[vir 309],gs,0.0005
Tl,4C-DC-CC@dyall.acv4z@(core 35)[vir 309],gs,0.0
Tl,4C-DC-CC@dyall.acv4z@(core 13)[vir 277],gs,0.002
Tl,4C-DC-CC@dyall.acv4z@(core 13)[vir 277],gs,0.005
Tl,4C-DC-CC@dyall.acv4z@(core 13)[vir 277],gs,0.0
Tl,4C-DC-CC@dyall.acv4z@(core 13)[vir 277],gs,0.0005
Tl,4C-DC-CC@dyall.acv4z@(core 13)[vir 277],gs,0.001
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_3_root_1,0.001
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_3_root_2,0.001
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_3_root_3,0.001
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_4_root_1,0.001
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_4_root_2,0.001
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_4_root_3,0.001
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_3_root_1,0.005
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_3_root_2,0.005
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_3_root_3,0.005
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_4_root_1,0.005
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_4_root_2,0.005
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_4_root_3,0.005
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_3_root_1,0.002
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_3_root_2,0.002
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_3_root_3,0.002
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_4_root_1,0.002
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_4_root_2,0.002
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_4_root_3,0.002
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_3_root_1,0.0005
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_3_root_2,0.0005
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_3_root_3,0.0005
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_4_root_1,0.0005
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_4_root_2,0.0005
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_4_root_3,0.0005
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_3_root_1,0.0
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_3_root_2,0.0
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_3_root_3,0.0
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_4_root_1,0.0
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_4_root_2,0.0
Tl,4C-DC-CI@dyall.acv4z@(core 13)[vir 277],sym_4_root_3,0.0
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml0,0.0005
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml0,0.018
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml0,0.019
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml0,0.009
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml0,0.008
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml0,0.0
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml0,0.006
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml0,0.012
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml0,0.013
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml0,0.007
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml0,0.011
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml0,0.005
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml0,0.004
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml0,0.01
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml0,0.014
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml0,0.001
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml0,0.015
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml0,0.003
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml0,0.017
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml0,0.016
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml0,0.002
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml1,0.0005
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml1,0.018
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml1,0.019
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml1,0.009
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml1,0.008
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml1,0.0
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml1,0.006
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml1,0.012
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml1,0.013
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml1,0.007
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml1,0.011
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml1,0.005
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml1,0.004
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml1,0.01
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml1,0.014
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml1,0.001
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml1,0.015
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml1,0.003
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml1,0.017
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml1,0.016
Nh,2C-NR-CC@dyall.acv4z@(core 45)[vir 305],ml1,0.002
Nh,2C-SR-CC@dyall.acv4z@(core 45)[vir 305],ml0,0.0005
Nh,2C-SR-CC@dyall.acv4z@(core 45)[vir 305],ml0,0.0
Nh,2C-SR-CC@dyall.acv4z@(core 45)[vir 305],ml0,0.005
Nh,2C-SR-CC@dyall.acv4z@(core 45)[vir 305],ml0,0.001
Nh,2C-SR-CC@dyall.acv4z@(core 45)[vir 305],ml0,0.002
Nh,2C-SR-CC@dyall.acv4z@(core 35)[vir 305],ml0,0.0005
Nh,2C-SR-CC@dyall.acv4z@(core 35)[vir 305],ml0,0.0
Nh,2C-SR-CC@dyall.acv4z@(core 35)[vir 305],ml0,0.005
Nh,2C-SR-CC@dyall.acv4z@(core 35)[vir 305],ml0,0.001
Nh,2C-SR-CC@dyall.acv4z@(core 35)[vir 305],ml0,0.002
Nh,2C-SR-CC@dyall.acv4z@(core 45)[vir 305],ml1,0.0005
Nh,2C-SR-CC@dyall.acv4z@(core 45)[vir 305],ml1,0.0
Nh,2C-SR-CC@dyall.acv4z@(core 45)[vir 305],ml1,0.005
Nh,2C-SR-CC@dyall.acv4z@(core 45)[vir 305],ml1,0.001
Nh,2C-SR-CC@dyall.acv4z@(core 45)[vir 305],ml1,0.002
Nh,2C-SR-CC@dyall.acv4z@(core 35)[vir 305],ml1,0.0005
Nh,2C-SR-CC@dyall.acv4z@(core 35)[vir 305],ml1,0.0
Nh,2C-SR-CC@dyall.acv4z@(core 35)[vir 305],ml1,0.005
Nh,2C-SR-CC@dyall.acv4z@(core 35)[vir 305],ml1,0.001
Nh,2C-SR-CC@dyall.acv4z@(core 35)[vir 305],ml1,0.002
Nh,2C-DC-CC@d-aug-dyall.acv4z@(core 51)[vir 449],gs,0.0
Nh,2C-DC-CC@d-aug-dyall.acv4z@(core 51)[vir 449],gs,0.005
Nh,2C-DC-CC@d-aug-dyall.acv4z@(core 51)[vir 449],gs,0.002
Nh,2C-DC-CC@d-aug-dyall.acv4z@(core 51)[vir 449],gs,0.0005
Nh,2C-DC-CC@d-aug-dyall.acv4z@(core 51)[vir 449],gs,0.001
Nh,4C-DC-CC@dyall.acv4z@(core 35)[vir 305],gs,0.001
Nh,4C-DC-CC@dyall.acv4z@(core 35)[vir 305],gs,0.005
Nh,4C-DC-CC@dyall.acv4z@(core 35)[vir 305],gs,0.002
Nh,4C-DC-CC@dyall.acv4z@(core 35)[vir 305],gs,0.0005
Nh,4C-DC-CC@dyall.acv4z@(core 35)[vir 305],gs,0.0
Nh,4C-DC-CC@dyall.acv4z@(core 13)[vir 271],gs,0.002
Nh,4C-DC-CC@dyall.acv4z@(core 13)[vir 271],gs,0.005
Nh,4C-DC-CC@dyall.acv4z@(core 13)[vir 271],gs,0.0
Nh,4C-DC-CC@dyall.acv4z@(core 13)[vir 271],gs,0.0005
Nh,4C-DC-CC@dyall.acv4z@(core 13)[vir 271],gs,0.001
Nh,2C-DC-CC@dyall.acv4z@(core 49)[vir 305],gs,0.001
Nh,2C-DC-CC@dyall.acv4z@(core 49)[vir 305],gs,0.0005
Nh,2C-DC-CC@dyall.acv4z@(core 49)[vir 305],gs,0.0
Nh,2C-DC-CC@dyall.acv4z@(core 49)[vir 305],gs,0.005
Nh,2C-DC-CC@dyall.acv4z@(core 49)[vir 305],gs,0.002
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_3_root_1,0.001
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_3_root_2,0.001
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_3_root_3,0.001
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_4_root_1,0.001
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_4_root_2,0.001
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_4_root_3,0.001
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_3_root_1,0.005
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_3_root_2,0.005
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_3_root_3,0.005
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_4_root_1,0.005
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_4_root_2,0.005
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_4_root_3,0.005
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_3_root_1,0.002
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_3_root_2,0.002
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_3_root_3,0.002
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_4_root_1,0.002
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_4_root_2,0.002
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_4_root_3,0.002
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_3_root_1,0.0005
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_3_root_2,0.0005
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_3_root_3,0.0005
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_4_root_1,0.0005
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_4_root_2,0.0005
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_4_root_3,0.0005
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_3_root_1,0.0
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_3_root_2,0.0
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_3_root_3,0.0
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_4_root_1,0.0
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_4_root_2,0.0
Nh,4C-DC-CI@dyall.acv4z@(core 13)[vir 271],sym_4_root_3,0.0
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.004
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.01
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.011
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.005
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.013
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.007
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.006
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.012
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.016
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.002
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.003
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.017
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.001
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.015
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.014
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.019
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.018
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.0005
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.008
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.0
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.009
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.004
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.01
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.011
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.005
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.013
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.007
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.006
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.012
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.016
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.002
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.003
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.017
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.001
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.015
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.014
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.019
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.018
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.0005
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.008
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.0
C,2C-NR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.009
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.013
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.005
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.009
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.008
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.004
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.012
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.019
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.005
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.015
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.003
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.002
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.002
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.003
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.014
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.001
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.018
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.0005
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.001
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.017
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.016
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.0
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.007
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.011
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.01
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml0,0.006
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml0,0.019
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml0,0.018
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml0,0.008
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml0,0.0
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml0,0.009
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml0,0.0005
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml0,0.007
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml0,0.013
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml0,0.012
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml0,0.006
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml0,0.01
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml0,0.004
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml0,0.005
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml0,0.011
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml0,0.015
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml0,0.001
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml0,0.014
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml0,0.002
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml0,0.016
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml0,0.017
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml0,0.003
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.013
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.005
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.009
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.008
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.004
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.012
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.019
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.005
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.015
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.003
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.002
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.002
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.003
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.014
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.001
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.018
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.0005
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.001
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.017
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.016
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.0
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.007
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.011
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.01
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 250],ml1,0.006
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml1,0.019
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml1,0.018
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml1,0.008
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml1,0.0
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml1,0.009
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml1,0.0005
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml1,0.007
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml1,0.013
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml1,0.012
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml1,0.006
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml1,0.01
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml1,0.004
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml1,0.005
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml1,0.011
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml1,0.015
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml1,0.001
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml1,0.014
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml1,0.002
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml1,0.016
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml1,0.017
C,2C-SR-CC@dyall.acv4z@(core 6)[vir 176],ml1,0.003
C,4C-DC-CC@dyall.acv4z@(core 6)[vir 250],gs,0.001
C,4C-DC-CC@dyall.acv4z@(core 6)[vir 250],gs,0.005
C,4C-DC-CC@dyall.acv4z@(core 6)[vir 250],gs,0.002
C,4C-DC-CC@dyall.acv4z@(core 6)[vir 250],gs,0.0005
C,4C-DC-CC@dyall.acv4z@(core 6)[vir 250],gs,0.0
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.008
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.0
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.009
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.019
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.018
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.002
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.016
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.017
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.003
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.015
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.001
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.014
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.0005
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.01
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.004
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.005
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.011
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.007
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.013
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.012
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.006
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.008
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.0
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.009
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.019
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.018
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.002
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.016
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.017
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.003
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.015
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.001
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.014
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.0005
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.01
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.004
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.005
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.011
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.007
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.013
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.012
Si,2C-NR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.006
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.019
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.0
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.015
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.003
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.002
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.014
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.018
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.013
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.005
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.009
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.008
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.004
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.012
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.007
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.011
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.01
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.006
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.002
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.003
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.001
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.001
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.017
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.0005
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.016
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml0,0.005
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.019
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.0
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.015
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.003
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.002
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.014
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.018
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.013
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.005
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.009
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.008
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.004
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.012
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.007
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.011
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.01
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.006
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.002
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.003
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.001
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.001
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.017
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.0005
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.016
Si,2C-SR-CC@dyall.acv4z@(core 14)[vir 362],ml1,0.005
Si,2C-DC-CC@dyall.acv4z@(core 14)[vir 362],gs,0.001
Si,2C-DC-CC@dyall.acv4z@(core 14)[vir 362],gs,0.005
Si,2C-DC-CC@dyall.acv4z@(core 14)[vir 362],gs,0.002
Si,2C-DC-CC@dyall.acv4z@(core 14)[vir 362],gs,0.0005
Si,2C-DC-CC@dyall.acv4z@(core 14)[vir 362],gs,0.0
Ge,2C-NR-CC@dyall.acv4z@(core 32)[vir 480],ml0,0.0
Ge,2C-NR-CC@dyall.acv4z@(core 32)[vir 480],ml0,0.002
Ge,2C-NR-CC@dyall.acv4z@(core 32)[vir 480],ml0,0.001
Ge,2C-NR-CC@dyall.acv4z@(core 32)[vir 480],ml0,0.005
Ge,2C-NR-CC@dyall.acv4z@(core 32)[vir 480],ml0,0.0005
Ge,2C-NR-CC@dyall.acv4z@(core 32)[vir 480],ml1,0.0
Ge,2C-NR-CC@dyall.acv4z@(core 32)[vir 480],ml1,0.002
Ge,2C-NR-CC@dyall.acv4z@(core 32)[vir 480],ml1,0.001
Ge,2C-NR-CC@dyall.acv4z@(core 32)[vir 480],ml1,0.005
Ge,2C-NR-CC@dyall.acv4z@(core 32)[vir 480],ml1,0.0005
Ge,2C-SR-CC@dyall.acv4z@(core 22)[vir 246],ml0,0.0
Ge,2C-SR-CC@dyall.acv4z@(core 22)[vir 246],ml0,0.0005
Ge,2C-SR-CC@dyall.acv4z@(core 22)[vir 246],ml0,0.001
Ge,2C-SR-CC@dyall.acv4z@(core 22)[vir 246],ml0,0.002
Ge,2C-SR-CC@dyall.acv4z@(core 22)[vir 246],ml0,0.005
Ge,2C-SR-CC@dyall.acv4z@(core 32)[vir 480],ml0,0.0
Ge,2C-SR-CC@dyall.acv4z@(core 32)[vir 480],ml0,0.002
Ge,2C-SR-CC@dyall.acv4z@(core 32)[vir 480],ml0,0.001
Ge,2C-SR-CC@dyall.acv4z@(core 32)[vir 480],ml0,0.005
Ge,2C-SR-CC@dyall.acv4z@(core 32)[vir 480],ml0,0.0005
Ge,2C-SR-CC@dyall.acv4z@(core 22)[vir 246],ml1,0.0
Ge,2C-SR-CC@dyall.acv4z@(core 22)[vir 246],ml1,0.0005
Ge,2C-SR-CC@dyall.acv4z@(core 22)[vir 246],ml1,0.001
Ge,2C-SR-CC@dyall.acv4z@(core 22)[vir 246],ml1,0.002
Ge,2C-SR-CC@dyall.acv4z@(core 22)[vir 246],ml1,0.005
Ge,2C-SR-CC@dyall.acv4z@(core 32)[vir 480],ml1,0.0
Ge,2C-SR-CC@dyall.acv4z@(core 32)[vir 480],ml1,0.002
Ge,2C-SR-CC@dyall.acv4z@(core 32)[vir 480],ml1,0.001
Ge,2C-SR-CC@dyall.acv4z@(core 32)[vir 480],ml1,0.005
Ge,2C-SR-CC@dyall.acv4z@(core 32)[vir 480],ml1,0.0005
Ge,2C-DC-CC@dyall.acv4z@(core 22)[vir 246],gs,0.001
Ge,2C-DC-CC@dyall.acv4z@(core 22)[vir 246],gs,0.005
Ge,2C-DC-CC@dyall.acv4z@(core 22)[vir 246],gs,0.002
Ge,2C-DC-CC@dyall.acv4z@(core 22)[vir 246],gs,0.0005
Ge,2C-DC-CC@dyall.acv4z@(core 22)[vir 246],gs,0.0
Sn,2C-NR-CC@dyall.acv4z@(core 50)[vir 552],ml0,0.0
Sn,2C-NR-CC@dyall.acv4z@(core 50)[vir 552],ml0,0.0005
Sn,2C-NR-CC@dyall.acv4z@(core 50)[vir 552],ml0,0.001
Sn,2C-NR-CC@dyall.acv4z@(core 50)[vir 552],ml0,0.002
Sn,2C-NR-CC@dyall.acv4z@(core 50)[vir 552],ml0,0.005
Sn,2C-NR-CC@dyall.acv4z@(core 50)[vir 552],ml1,0.0
Sn,2C-NR-CC@dyall.acv4z@(core 50)[vir 552],ml1,0.0005
Sn,2C-NR-CC@dyall.acv4z@(core 50)[vir 552],ml1,0.001
Sn,2C-NR-CC@dyall.acv4z@(core 50)[vir 552],ml1,0.002
Sn,2C-NR-CC@dyall.acv4z@(core 50)[vir 552],ml1,0.005
Sn,2C-SR-CC@dyall.acv4z@(core 50)[vir 552],ml0,0.0
Sn,2C-SR-CC@dyall.acv4z@(core 50)[vir 552],ml0,0.0005
Sn,2C-SR-CC@dyall.acv4z@(core 50)[vir 552],ml0,0.001
Sn,2C-SR-CC@dyall.acv4z@(core 50)[vir 552],ml0,0.002
Sn,2C-SR-CC@dyall.acv4z@(core 50)[vir 552],ml0,0.005
Sn,2C-SR-CC@dyall.acv4z@(core 32)[vir 302],ml0,0.0005
Sn,2C-SR-CC@dyall.acv4z@(core 32)[vir 302],ml0,0.005
Sn,2C-SR-CC@dyall.acv4z@(core 32)[vir 302],ml0,0.002
Sn,2C-SR-CC@dyall.acv4z@(core 32)[vir 302],ml0,0.001
Sn,2C-SR-CC@dyall.acv4z@(core 32)[vir 302],ml0,0.0
Sn,2C-SR-CC@dyall.acv4z@(core 50)[vir 552],ml1,0.0
Sn,2C-SR-CC@dyall.acv4z@(core 50)[vir 552],ml1,0.0005
Sn,2C-SR-CC@dyall.acv4z@(core 50)[vir 552],ml1,0.001
Sn,2C-SR-CC@dyall.acv4z@(core 50)[vir 552],ml1,0.002
Sn,2C-SR-CC@dyall.acv4z@(core 50)[vir 552],ml1,0.005
Sn,2C-SR-CC@dyall.acv4z@(core 32)[vir 302],ml1,0.0005
Sn,2C-SR-CC@dyall.acv4z@(core 32)[vir 302],ml1,0.005
Sn,2C-SR-CC@dyall.acv4z@(core 32)[vir 302],ml1,0.002
Sn,2C-SR-CC@dyall.acv4z@(core 32)[vir 302],ml1,0.001
Sn,2C-SR-CC@dyall.acv4z@(core 32)[vir 302],ml1,0.0
Sn,2C-DC-CC@dyall.acv4z@(core 32)[vir 302],gs,0.001
Sn,2C-DC-CC@dyall.acv4z@(core 32)[vir 302],gs,0.005
Sn,2C-DC-CC@dyall.acv4z@(core 32)[vir 302],gs,0.002
Sn,2C-DC-CC@dyall.acv4z@(core 32)[vir 302],gs,0.0005
Sn,2C-DC-CC@dyall.acv4z@(core 32)[vir 302],gs,0.0
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.0
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.008
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.009
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.019
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.018
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.016
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.002
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.003
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.017
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.0005
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.001
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.015
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.014
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.004
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.01
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.011
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.005
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.013
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.007
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.006
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.012
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.0
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.008
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.009
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.019
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.018
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.016
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.002
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.003
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.017
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.0005
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.001
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.015
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.014
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.004
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.01
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.011
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.005
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.013
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.007
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.006
Pb,2C-NR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.012
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.009
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.013
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.005
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.004
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.012
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.008
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.015
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.003
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.0
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.019
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.018
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.002
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.014
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.001
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.002
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.017
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.0005
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.001
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.005
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.016
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.007
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.011
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.01
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml0,0.006
Pb,2C-SR-SCF@dyall.acv2z@(core 0)[vir 0],ml1,0.0
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.009
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.013
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.005
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.004
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.012
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.008
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.015
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.003
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.0
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.019
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.018
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.002
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.014
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.001
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.002
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.017
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.0005
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.001
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.005
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.016
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.007
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.011
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.01
Pb,2C-SR-CC@dyall.acv4z@(core 46)[vir 308],ml1,0.006
Pb,2C-SR-SCF@dyall.acv3z@(core 0)[vir 0],ml1,0.0
Pb,2C-DC-CC@dyall.acv4z@(core 46)[vir 308],gs,0.001
Pb,2C-DC-CC@dyall.acv4z@(core 46)[vir 308],gs,0.005
Pb,2C-DC-CC@dyall.acv4z@(core 46)[vir 308],gs,0.002
Pb,2C-DC-CC@dyall.acv4z@(core 46)[vir 308],gs,0.0005
Pb,2C-DC-CC@dyall.acv4z@(core 46)[vir 308],gs,0.0
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.014
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.015
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.001
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.017
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.003
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.0005
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.002
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.016
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.012
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.006
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.007
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.013
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.005
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.011
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.01
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.004
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.009
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.0
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.008
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.018
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.019
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.014
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.015
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.001
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.017
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.003
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.0005
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.002
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.016
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.012
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.006
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.007
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.013
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.005
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.011
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.01
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.004
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.009
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.0
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.008
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.018
Fl,2C-NR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.019
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml0,0.001
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml0,0.017
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml0,0.001
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml0,0.0005
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml0,0.002
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml0,0.016
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml0,0.005
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml0,0.011
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml0,0.007
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml0,0.006
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml0,0.01
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml0,0.005
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml0,0.013
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml0,0.009
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml0,0.008
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml0,0.012
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml0,0.004
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml0,0.0
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml0,0.019
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml0,0.003
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml0,0.015
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml0,0.014
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml0,0.002
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml0,0.018
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.009
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.008
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.0
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.018
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.019
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.0005
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.017
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.003
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.002
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.016
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.014
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.015
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.001
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.005
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.011
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.01
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.004
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.012
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.006
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.007
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml0,0.013
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml1,0.001
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml1,0.017
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml1,0.001
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml1,0.0005
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml1,0.002
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml1,0.016
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml1,0.005
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml1,0.011
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml1,0.007
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml1,0.006
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml1,0.01
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml1,0.005
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml1,0.013
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml1,0.009
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml1,0.008
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml1,0.012
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml1,0.004
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml1,0.0
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml1,0.019
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml1,0.003
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml1,0.015
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml1,0.014
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml1,0.002
Fl,2C-SR-CC@dyall.acv4z@(core 46)[vir 302],ml1,0.018
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.009
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.008
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.0
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.018
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.019
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.0005
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.017
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.003
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.002
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.016
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.014
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.015
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.001
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.005
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.011
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.01
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.004
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.012
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.006
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.007
Fl,2C-SR-CC@dyall.acv4z@(core 52)[vir 302],ml1,0.013
Fl,2C-SR-SCF@dyall.acv2z@(core 0)[vir 0],ml1,0.0
Fl,2C-SR-SCF@dyall.acv3z@(core 0)[vir 0],ml1,0.0
Fl,2C-DC-CC@dyall.acv4z@(core 50)[vir 302],gs,0.001
Fl,2C-DC-CC@dyall.acv4z@(core 50)[vir 302],gs,0.005
Fl,2C-DC-CC@dyall.acv4z@(core 50)[vir 302],gs,0.002
Fl,2C-DC-CC@dyall.acv4z@(core 50)[vir 302],gs,0.0005
Fl,2C-DC-CC@dyall.acv4z@(core 50)[vir 302],gs,0.0
N,2C-NR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.008
N,2C-NR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.0
N,2C-NR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.009
N,2C-NR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.019
N,2C-NR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.018
N,2C-NR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.015
N,2C-NR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.001
N,2C-NR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.014
N,2C-NR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.002
N,2C-NR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.016
N,2C-NR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.017
N,2C-NR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.003
N,2C-NR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.007
N,2C-NR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.013
N,2C-NR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.012
N,2C-NR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.006
N,2C-NR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.01
N,2C-NR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.004
N,2C-NR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.005
N,2C-NR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.011
N,2C-NR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.0005
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.003
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.015
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.019
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.018
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.014
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.002
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.009
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.0
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.005
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.013
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.012
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.004
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.008
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.001
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.002
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.011
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.007
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.003
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.006
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.01
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.005
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.0005
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.017
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.001
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 249],ml0,0.016
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 159],ml0,0.009
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 159],ml0,0.008
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 159],ml0,0.0
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 159],ml0,0.018
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 159],ml0,0.019
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 159],ml0,0.014
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 159],ml0,0.015
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 159],ml0,0.001
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 159],ml0,0.017
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 159],ml0,0.003
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 159],ml0,0.002
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 159],ml0,0.016
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 159],ml0,0.012
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 159],ml0,0.006
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 159],ml0,0.007
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 159],ml0,0.013
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 159],ml0,0.005
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 159],ml0,0.011
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 159],ml0,0.01
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 159],ml0,0.004
N,2C-SR-CC@dyall.acv4z@(core 7)[vir 159],ml0,0.0005
N,4C-DC-CI@dyall.acv4z@(core 7)[vir 159],sym_3_root_1,0.001
N,4C-DC-CI@dyall.acv4z@(core 7)[vir 159],sym_3_root_2,0.001
N,4C-DC-CI@dyall.acv4z@(core 7)[vir 159],sym_4_root_1,0.001
N,4C-DC-CI@dyall.acv4z@(core 7)[vir 159],sym_4_root_2,0.001
N,4C-DC-CI@dyall.acv4z@(core 7)[vir 159],sym_3_root_1,0.005
N,4C-DC-CI@dyall.acv4z@(core 7)[vir 159],sym_3_root_2,0.005
N,4C-DC-CI@dyall.acv4z@(core 7)[vir 159],sym_4_root_1,0.005
N,4C-DC-CI@dyall.acv4z@(core 7)[vir 159],sym_4_root_2,0.005
N,4C-DC-CI@dyall.acv4z@(core 7)[vir 159],sym_3_root_1,0.002
N,4C-DC-CI@dyall.acv4z@(core 7)[vir 159],sym_3_root_2,0.002
N,4C-DC-CI@dyall.acv4z@(core 7)[vir 159],sym_4_root_1,0.002
N,4C-DC-CI@dyall.acv4z@(core 7)[vir 159],sym_4_root_2,0.002
N,4C-DC-CI@dyall.acv4z@(core 7)[vir 159],sym_3_root_1,0.0005
N,4C-DC-CI@dyall.acv4z@(core 7)[vir 159],sym_3_root_2,0.0005
N,4C-DC-CI@dyall.acv4z@(core 7)[vir 159],sym_4_root_1,0.0005
N,4C-DC-CI@dyall.acv4z@(core 7)[vir 159],sym_4_root_2,0.0005
N,4C-DC-CI@dyall.acv4z@(core 7)[vir 159],sym_3_root_1,0.0
N,4C-DC-CI@dyall.acv4z@(core 7)[vir 159],sym_3_root_2,0.0
N,4C-DC-CI@dyall.acv4z@(core 7)[vir 159],sym_4_root_1,0.0
N,4C-DC-CI@dyall.acv4z@(core 7)[vir 159],sym_4_root_2,0.0
P,2C-NR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.017
P,2C-NR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.003
P,2C-NR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.002
P,2C-NR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.016
P,2C-NR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.014
P,2C-NR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.015
P,2C-NR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.001
P,2C-NR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.005
P,2C-NR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.011
P,2C-NR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.01
P,2C-NR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.004
P,2C-NR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.012
P,2C-NR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.006
P,2C-NR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.007
P,2C-NR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.013
P,2C-NR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.009
P,2C-NR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.0
P,2C-NR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.0005
P,2C-NR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.008
P,2C-NR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.018
P,2C-NR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.019
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.005
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.013
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.009
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.008
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.012
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.004
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.003
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.002
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.019
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.003
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.001
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.015
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.014
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.005
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.002
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.018
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.017
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.001
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.0
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.0005
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.016
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.011
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.007
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.006
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 361],ml0,0.01
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 185],ml0,0.009
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 185],ml0,0.0
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 185],ml0,0.008
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 185],ml0,0.018
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 185],ml0,0.019
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 185],ml0,0.017
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 185],ml0,0.003
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 185],ml0,0.002
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 185],ml0,0.016
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 185],ml0,0.014
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 185],ml0,0.015
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 185],ml0,0.001
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 185],ml0,0.005
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 185],ml0,0.011
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 185],ml0,0.0005
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 185],ml0,0.01
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 185],ml0,0.004
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 185],ml0,0.012
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 185],ml0,0.006
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 185],ml0,0.007
P,2C-SR-CC@dyall.acv4z@(core 15)[vir 185],ml0,0.013
P,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_3_root_1,0.001
P,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_3_root_2,0.001
P,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_4_root_1,0.001
P,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_4_root_2,0.001
P,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_3_root_1,0.005
P,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_3_root_2,0.005
P,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_4_root_1,0.005
P,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_4_root_2,0.005
P,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_3_root_1,0.002
P,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_3_root_2,0.002
P,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_4_root_1,0.002
P,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_4_root_2,0.002
P,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_3_root_1,0.0005
P,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_3_root_2,0.0005
P,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_4_root_1,0.0005
P,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_4_root_2,0.0005
P,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_3_root_1,0.0
P,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_3_root_2,0.0
P,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_4_root_1,0.0
P,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_4_root_2,0.0
As,2C-NR-CC@dyall.acv4z@(core 33)[vir 479],ml0,0.002
As,2C-NR-CC@dyall.acv4z@(core 33)[vir 479],ml0,0.001
As,2C-NR-CC@dyall.acv4z@(core 33)[vir 479],ml0,0.005
As,2C-NR-CC@dyall.acv4z@(core 33)[vir 479],ml0,0.0005
As,2C-NR-CC@dyall.acv4z@(core 33)[vir 479],ml0,0.0
As,2C-SR-CC@dyall.acv4z@(core 33)[vir 479],ml0,0.002
As,2C-SR-CC@dyall.acv4z@(core 33)[vir 479],ml0,0.001
As,2C-SR-CC@dyall.acv4z@(core 33)[vir 479],ml0,0.005
As,2C-SR-CC@dyall.acv4z@(core 33)[vir 479],ml0,0.0005
As,2C-SR-CC@dyall.acv4z@(core 33)[vir 479],ml0,0.0
As,2C-SR-CC@dyall.acv4z@(core 15)[vir 185],ml0,0.005
As,2C-SR-CC@dyall.acv4z@(core 15)[vir 185],ml0,0.001
As,2C-SR-CC@dyall.acv4z@(core 15)[vir 185],ml0,0.002
As,2C-SR-CC@dyall.acv4z@(core 15)[vir 185],ml0,0.0005
As,2C-SR-CC@dyall.acv4z@(core 15)[vir 185],ml0,0.0
As,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_3_root_1,0.001
As,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_3_root_2,0.001
As,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_4_root_1,0.001
As,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_4_root_2,0.001
As,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_3_root_1,0.005
As,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_3_root_2,0.005
As,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_4_root_1,0.005
As,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_4_root_2,0.005
As,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_3_root_1,0.002
As,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_3_root_2,0.002
As,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_4_root_1,0.002
As,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_4_root_2,0.002
As,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_3_root_1,0.0005
As,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_3_root_2,0.0005
As,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_4_root_1,0.0005
As,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_4_root_2,0.0005
As,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_3_root_1,0.0
As,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_3_root_2,0.0
As,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_4_root_1,0.0
As,4C-DC-CI@dyall.acv4z@(core 15)[vir 185],sym_4_root_2,0.0
Sb,2C-NR-CC@dyall.acv4z@(core 51)[vir 551],ml0,0.002
Sb,2C-NR-CC@dyall.acv4z@(core 51)[vir 551],ml0,0.001
Sb,2C-NR-CC@dyall.acv4z@(core 51)[vir 551],ml0,0.005
Sb,2C-NR-CC@dyall.acv4z@(core 51)[vir 551],ml0,0.0
Sb,2C-NR-CC@dyall.acv4z@(core 51)[vir 551],ml0,0.0005
Sb,2C-SR-CC@dyall.acv4z@(core 51)[vir 551],ml0,0.002
Sb,2C-SR-CC@dyall.acv4z@(core 51)[vir 551],ml0,0.001
Sb,2C-SR-CC@dyall.acv4z@(core 51)[vir 551],ml0,0.005
Sb,2C-SR-CC@dyall.acv4z@(core 51)[vir 551],ml0,0.0
Sb,2C-SR-CC@dyall.acv4z@(core 51)[vir 551],ml0,0.0005
Sb,2C-SR-CC@dyall.acv4z@(core 15)[vir 227],ml0,0.0005
Sb,2C-SR-CC@dyall.acv4z@(core 15)[vir 227],ml0,0.0
Sb,2C-SR-CC@dyall.acv4z@(core 15)[vir 227],ml0,0.002
Sb,2C-SR-CC@dyall.acv4z@(core 15)[vir 227],ml0,0.001
Sb,2C-SR-CC@dyall.acv4z@(core 15)[vir 227],ml0,0.005
Sb,4C-DC-CI@dyall.acv4z@(core 15)[vir 227],sym_3_root_1,0.001
Sb,4C-DC-CI@dyall.acv4z@(core 15)[vir 227],sym_3_root_2,0.001
Sb,4C-DC-CI@dyall.acv4z@(core 15)[vir 227],sym_4_root_1,0.001
Sb,4C-DC-CI@dyall.acv4z@(core 15)[vir 227],sym_4_root_2,0.001
Sb,4C-DC-CI@dyall.acv4z@(core 15)[vir 227],sym_3_root_1,0.005
Sb,4C-DC-CI@dyall.acv4z@(core 15)[vir 227],sym_3_root_2,0.005
Sb,4C-DC-CI@dyall.acv4z@(core 15)[vir 227],sym_4_root_1,0.005
Sb,4C-DC-CI@dyall.acv4z@(core 15)[vir 227],sym_4_root_2,0.005
Sb,4C-DC-CI@dyall.acv4z@(core 15)[vir 227],sym_3_root_1,0.002
Sb,4C-DC-CI@dyall.acv4z@(core 15)[vir 227],sym_3_root_2,0.002
Sb,4C-DC-CI@dyall.acv4z@(core 15)[vir 227],sym_4_root_1,0.002
Sb,4C-DC-CI@dyall.acv4z@(core 15)[vir 227],sym_4_root_2,0.002
Sb,4C-DC-CI@dyall.acv4z@(core 15)[vir 227],sym_3_root_1,0.0005
Sb,4C-DC-CI@dyall.acv4z@(core 15)[vir 227],sym_3_root_2,0.0005
Sb,4C-DC-CI@dyall.acv4z@(core 15)[vir 227],sym_4_root_1,0.0005
Sb,4C-DC-CI@dyall.acv4z@(core 15)[vir 227],sym_4_root_2,0.0005
Sb,4C-DC-CI@dyall.acv4z@(core 15)[vir 227],sym_3_root_1,0.0
Sb,4C-DC-CI@dyall.acv4z@(core 15)[vir 227],sym_3_root_2,0.0
Sb,4C-DC-CI@dyall.acv4z@(core 15)[vir 227],sym_4_root_1,0.0
Sb,4C-DC-CI@dyall.acv4z@(core 15)[vir 227],sym_4_root_2,0.0
Bi,2C-NR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.009
Bi,2C-NR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.008
Bi,2C-NR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.0
Bi,2C-NR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.018
Bi,2C-NR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.019
Bi,2C-NR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.0005
Bi,2C-NR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.014
Bi,2C-NR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.001
Bi,2C-NR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.015
Bi,2C-NR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.003
Bi,2C-NR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.017
Bi,2C-NR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.016
Bi,2C-NR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.002
Bi,2C-NR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.006
Bi,2C-NR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.012
Bi,2C-NR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.013
Bi,2C-NR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.007
Bi,2C-NR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.011
Bi,2C-NR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.005
Bi,2C-NR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.004
Bi,2C-NR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.01
Bi,2C-SR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.009
Bi,2C-SR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.0
Bi,2C-SR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.005
Bi,2C-SR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.013
Bi,2C-SR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.012
Bi,2C-SR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.004
Bi,2C-SR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.008
Bi,2C-SR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.003
Bi,2C-SR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.015
Bi,2C-SR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.019
Bi,2C-SR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.018
Bi,2C-SR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.014
Bi,2C-SR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.002
Bi,2C-SR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.017
Bi,2C-SR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.001
Bi,2C-SR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.0005
Bi,2C-SR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.016
Bi,2C-SR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.001
Bi,2C-SR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.011
Bi,2C-SR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.007
Bi,2C-SR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.002
Bi,2C-SR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.006
Bi,2C-SR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.01
Bi,2C-SR-CC@dyall.acv4z@(core 47)[vir 307],ml0,0.005
Bi,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.005
Bi,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.011
Bi,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.01
Bi,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.004
Bi,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.0005
Bi,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.012
Bi,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.006
Bi,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.007
Bi,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.013
Bi,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.017
Bi,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.003
Bi,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.002
Bi,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.016
Bi,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.014
Bi,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.015
Bi,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.001
Bi,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.018
Bi,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.019
Bi,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.009
Bi,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.008
Bi,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.0
Bi,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_3_root_1,0.001
Bi,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_3_root_2,0.001
Bi,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_4_root_1,0.001
Bi,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_4_root_2,0.001
Bi,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_3_root_1,0.005
Bi,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_3_root_2,0.005
Bi,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_4_root_1,0.005
Bi,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_4_root_2,0.005
Bi,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_3_root_1,0.002
Bi,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_3_root_2,0.002
Bi,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_4_root_1,0.002
Bi,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_4_root_2,0.002
Bi,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_3_root_1,0.0005
Bi,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_3_root_2,0.0005
Bi,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_4_root_1,0.0005
Bi,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_4_root_2,0.0005
Bi,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_3_root_1,0.0
Bi,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_3_root_2,0.0
Bi,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_4_root_1,0.0
Bi,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_4_root_2,0.0
Mc,2C-NR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.018
Mc,2C-NR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.019
Mc,2C-NR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.009
Mc,2C-NR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.0
Mc,2C-NR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.008
Mc,2C-NR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.0005
Mc,2C-NR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.012
Mc,2C-NR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.006
Mc,2C-NR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.007
Mc,2C-NR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.013
Mc,2C-NR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.005
Mc,2C-NR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.011
Mc,2C-NR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.01
Mc,2C-NR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.004
Mc,2C-NR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.014
Mc,2C-NR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.015
Mc,2C-NR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.001
Mc,2C-NR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.017
Mc,2C-NR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.003
Mc,2C-NR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.002
Mc,2C-NR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.016
Mc,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.003
Mc,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.017
Mc,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.016
Mc,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.002
Mc,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.014
Mc,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.001
Mc,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.015
Mc,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.011
Mc,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.005
Mc,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.004
Mc,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.01
Mc,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.006
Mc,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.012
Mc,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.013
Mc,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.007
Mc,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.0005
Mc,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.009
Mc,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.0
Mc,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.008
Mc,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.018
Mc,2C-SR-CC@dyall.acv4z@(core 15)[vir 265],ml0,0.019
Mc,2C-SR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.007
Mc,2C-SR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.011
Mc,2C-SR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.0
Mc,2C-SR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.01
Mc,2C-SR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.006
Mc,2C-SR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.0005
Mc,2C-SR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.001
Mc,2C-SR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.017
Mc,2C-SR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.016
Mc,2C-SR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.019
Mc,2C-SR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.015
Mc,2C-SR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.003
Mc,2C-SR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.002
Mc,2C-SR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.014
Mc,2C-SR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.018
Mc,2C-SR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.013
Mc,2C-SR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.005
Mc,2C-SR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.005
Mc,2C-SR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.009
Mc,2C-SR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.008
Mc,2C-SR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.001
Mc,2C-SR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.004
Mc,2C-SR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.002
Mc,2C-SR-CC@dyall.acv4z@(core 47)[vir 303],ml0,0.012
Mc,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_3_root_1,0.001
Mc,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_3_root_2,0.001
Mc,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_4_root_1,0.001
Mc,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_4_root_2,0.001
Mc,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_3_root_1,0.005
Mc,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_3_root_2,0.005
Mc,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_4_root_1,0.005
Mc,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_4_root_2,0.005
Mc,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_3_root_1,0.002
Mc,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_3_root_2,0.002
Mc,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_4_root_1,0.002
Mc,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_4_root_2,0.002
Mc,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_3_root_1,0.0005
Mc,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_3_root_2,0.0005
Mc,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_4_root_1,0.0005
Mc,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_4_root_2,0.0005
Mc,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_3_root_1,0.0
Mc,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_3_root_2,0.0
Mc,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_4_root_1,0.0
Mc,4C-DC-CI@dyall.acv4z@(core 15)[vir 265],sym_4_root_2,0.0
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.016
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.002
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.003
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.017
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.001
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.015
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.014
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.004
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.01
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.011
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.005
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.013
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.007
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.006
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.012
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.0005
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.0
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.008
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.009
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.019
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.018
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.016
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.002
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.003
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.017
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.001
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.015
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.014
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.004
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.01
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.011
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.005
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.013
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.007
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.006
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.012
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.0005
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.0
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.008
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.009
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.019
O,2C-NR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.018
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.009
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.005
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.013
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.012
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.004
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.008
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.002
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.003
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.003
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.015
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.001
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.019
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.018
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.005
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.014
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.002
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.017
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.001
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.0005
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.0
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.016
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.011
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.007
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.006
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml0,0.01
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml0,0.009
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml0,0.0
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml0,0.008
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml0,0.018
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml0,0.019
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml0,0.0005
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml0,0.017
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml0,0.003
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml0,0.002
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml0,0.016
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml0,0.014
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml0,0.015
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml0,0.001
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml0,0.005
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml0,0.011
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml0,0.01
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml0,0.004
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml0,0.012
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml0,0.006
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml0,0.007
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml0,0.013
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.009
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.005
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.013
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.012
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.004
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.008
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.002
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.003
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.003
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.015
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.001
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.019
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.018
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.005
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.014
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.002
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.017
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.001
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.0005
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.0
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.016
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.011
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.007
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.006
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 248],ml1,0.01
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml1,0.009
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml1,0.0
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml1,0.008
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml1,0.018
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml1,0.019
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml1,0.0005
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml1,0.017
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml1,0.003
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml1,0.002
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml1,0.016
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml1,0.014
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml1,0.015
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml1,0.001
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml1,0.005
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml1,0.011
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml1,0.01
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml1,0.004
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml1,0.012
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml1,0.006
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml1,0.007
O,2C-SR-CC@dyall.acv4z@(core 8)[vir 186],ml1,0.013
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 116],sym_1_root_1,0.0
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 116],sym_1_root_2,0.0
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 116],sym_1_root_3,0.0
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 116],sym_2_root_1,0.0
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 116],sym_2_root_2,0.0
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 116],sym_1_root_1,0.002
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 116],sym_1_root_2,0.002
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 116],sym_1_root_3,0.002
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 116],sym_2_root_1,0.002
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 116],sym_2_root_2,0.002
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 116],sym_1_root_1,0.005
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 116],sym_1_root_2,0.005
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 116],sym_1_root_3,0.005
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 116],sym_2_root_1,0.005
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 116],sym_2_root_2,0.005
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 116],sym_1_root_1,0.0005
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 116],sym_1_root_2,0.0005
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 116],sym_1_root_3,0.0005
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 116],sym_2_root_1,0.0005
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 116],sym_2_root_2,0.0005
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 116],sym_1_root_1,0.001
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 116],sym_1_root_2,0.001
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 116],sym_1_root_3,0.001
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 116],sym_2_root_1,0.001
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 116],sym_2_root_2,0.001
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 186],sym_1_root_1,0.001
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 186],sym_1_root_2,0.001
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 186],sym_1_root_3,0.001
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 186],sym_2_root_1,0.001
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 186],sym_2_root_2,0.001
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 186],sym_1_root_1,0.005
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 186],sym_1_root_2,0.005
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 186],sym_1_root_3,0.005
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 186],sym_2_root_1,0.005
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 186],sym_2_root_2,0.005
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 186],sym_1_root_1,0.002
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 186],sym_1_root_2,0.002
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 186],sym_1_root_3,0.002
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 186],sym_2_root_1,0.002
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 186],sym_2_root_2,0.002
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 186],sym_1_root_1,0.0005
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 186],sym_1_root_2,0.0005
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 186],sym_1_root_3,0.0005
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 186],sym_2_root_1,0.0005
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 186],sym_2_root_2,0.0005
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 186],sym_1_root_1,0.0
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 186],sym_1_root_2,0.0
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 186],sym_1_root_3,0.0
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 186],sym_2_root_1,0.0
O,4C-DC-CI@dyall.acv4z@(core 8)[vir 186],sym_2_root_2,0.0
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.0
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.008
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.009
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.019
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.018
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.016
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.002
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.003
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.017
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.001
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.015
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.014
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.004
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.01
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.011
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.005
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.013
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.007
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.006
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.012
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.0005
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.0
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.008
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.009
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.019
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.018
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.016
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.002
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.003
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.017
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.001
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.015
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.014
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.004
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.01
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.011
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.005
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.013
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.007
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.006
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.012
S,2C-NR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.0005
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml0,0.0005
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml0,0.008
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml0,0.0
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml0,0.009
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml0,0.019
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml0,0.018
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml0,0.002
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml0,0.016
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml0,0.017
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml0,0.003
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml0,0.015
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml0,0.001
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml0,0.014
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml0,0.01
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml0,0.004
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml0,0.005
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml0,0.011
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml0,0.007
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml0,0.013
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml0,0.012
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml0,0.006
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.014
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.002
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.018
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.019
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.003
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.015
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.008
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.0
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.012
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.004
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.005
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.013
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.009
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.002
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.003
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.006
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.001
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.01
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.011
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.005
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.007
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.016
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.0005
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.017
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml0,0.001
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml1,0.0005
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml1,0.008
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml1,0.0
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml1,0.009
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml1,0.019
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml1,0.018
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml1,0.002
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml1,0.016
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml1,0.017
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml1,0.003
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml1,0.015
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml1,0.001
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml1,0.014
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml1,0.01
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml1,0.004
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml1,0.005
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml1,0.011
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml1,0.007
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml1,0.013
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml1,0.012
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml1,0.006
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.014
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.018
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.019
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.015
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.008
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.0
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.012
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.013
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.009
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.002
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.003
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.006
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.001
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.01
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.011
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.005
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.007
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.016
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.0005
S,2C-SR-CC@dyall.acv4z@(core 16)[vir 360],ml1,0.017
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_1,0.0
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_2,0.0
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_3,0.0
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_2_root_1,0.0
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_2_root_2,0.0
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_1,0.0005
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_2,0.0005
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_3,0.0005
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_2_root_1,0.0005
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_2_root_2,0.0005
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_1,0.005
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_2,0.005
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_3,0.005
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_2_root_1,0.005
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_2_root_2,0.005
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_1,0.002
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_2,0.002
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_3,0.002
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_2_root_1,0.002
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_2_root_2,0.002
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_1,0.001
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_2,0.001
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_3,0.001
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_2_root_1,0.001
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_2_root_2,0.001
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 252],sym_1_root_1,0.001
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 252],sym_1_root_2,0.001
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 252],sym_1_root_3,0.001
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 252],sym_2_root_1,0.001
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 252],sym_2_root_2,0.001
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 252],sym_1_root_1,0.005
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 252],sym_1_root_2,0.005
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 252],sym_1_root_3,0.005
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 252],sym_2_root_1,0.005
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 252],sym_2_root_2,0.005
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 252],sym_1_root_1,0.002
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 252],sym_1_root_2,0.002
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 252],sym_1_root_3,0.002
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 252],sym_2_root_1,0.002
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 252],sym_2_root_2,0.002
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 252],sym_1_root_1,0.0005
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 252],sym_1_root_2,0.0005
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 252],sym_1_root_3,0.0005
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 252],sym_2_root_1,0.0005
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 252],sym_2_root_2,0.0005
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 252],sym_1_root_1,0.0
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 252],sym_1_root_2,0.0
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 252],sym_1_root_3,0.0
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 252],sym_2_root_1,0.0
S,4C-DC-CI@dyall.acv4z@(core 16)[vir 252],sym_2_root_2,0.0
Se,2C-NR-CC@dyall.acv4z@(core 34)[vir 478],ml0,0.001
Se,2C-NR-CC@dyall.acv4z@(core 34)[vir 478],ml0,0.002
Se,2C-NR-CC@dyall.acv4z@(core 34)[vir 478],ml0,0.005
Se,2C-NR-CC@dyall.acv4z@(core 34)[vir 478],ml0,0.0005
Se,2C-NR-CC@dyall.acv4z@(core 34)[vir 478],ml0,0.0
Se,2C-NR-CC@dyall.acv4z@(core 34)[vir 478],ml1,0.001
Se,2C-NR-CC@dyall.acv4z@(core 34)[vir 478],ml1,0.002
Se,2C-NR-CC@dyall.acv4z@(core 34)[vir 478],ml1,0.005
Se,2C-NR-CC@dyall.acv4z@(core 34)[vir 478],ml1,0.0005
Se,2C-NR-CC@dyall.acv4z@(core 34)[vir 478],ml1,0.0
Se,2C-SR-CC@dyall.acv4z@(core 34)[vir 478],ml0,0.001
Se,2C-SR-CC@dyall.acv4z@(core 34)[vir 478],ml0,0.002
Se,2C-SR-CC@dyall.acv4z@(core 34)[vir 478],ml0,0.005
Se,2C-SR-CC@dyall.acv4z@(core 34)[vir 478],ml0,0.0005
Se,2C-SR-CC@dyall.acv4z@(core 34)[vir 478],ml0,0.0
Se,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml0,0.005
Se,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml0,0.001
Se,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml0,0.002
Se,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml0,0.0005
Se,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml0,0.0
Se,2C-SR-CC@dyall.acv4z@(core 34)[vir 478],ml1,0.001
Se,2C-SR-CC@dyall.acv4z@(core 34)[vir 478],ml1,0.002
Se,2C-SR-CC@dyall.acv4z@(core 34)[vir 478],ml1,0.005
Se,2C-SR-CC@dyall.acv4z@(core 34)[vir 478],ml1,0.0005
Se,2C-SR-CC@dyall.acv4z@(core 34)[vir 478],ml1,0.0
Se,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml1,0.005
Se,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml1,0.001
Se,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml1,0.002
Se,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml1,0.0005
Se,2C-SR-CC@dyall.acv4z@(core 16)[vir 184],ml1,0.0
Se,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_1,0.001
Se,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_2,0.001
Se,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_3,0.001
Se,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_2_root_1,0.001
Se,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_2_root_2,0.001
Se,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_1,0.005
Se,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_2,0.005
Se,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_3,0.005
Se,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_2_root_1,0.005
Se,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_2_root_2,0.005
Se,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_1,0.002
Se,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_2,0.002
Se,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_3,0.002
Se,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_2_root_1,0.002
Se,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_2_root_2,0.002
Se,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_1,0.0005
Se,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_2,0.0005
Se,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_3,0.0005
Se,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_2_root_1,0.0005
Se,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_2_root_2,0.0005
Se,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_1,0.0
Se,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_2,0.0
Se,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_1_root_3,0.0
Se,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_2_root_1,0.0
Se,4C-DC-CI@dyall.acv4z@(core 16)[vir 184],sym_2_root_2,0.0
Te,2C-NR-CC@dyall.acv4z@(core 52)[vir 550],ml0,0.002
Te,2C-NR-CC@dyall.acv4z@(core 52)[vir 550],ml0,0.001
Te,2C-NR-CC@dyall.acv4z@(core 52)[vir 550],ml0,0.005
Te,2C-NR-CC@dyall.acv4z@(core 52)[vir 550],ml0,0.0005
Te,2C-NR-CC@dyall.acv4z@(core 52)[vir 550],ml0,0.0
Te,2C-NR-CC@dyall.acv4z@(core 52)[vir 550],ml1,0.002
Te,2C-NR-CC@dyall.acv4z@(core 52)[vir 550],ml1,0.001
Te,2C-NR-CC@dyall.acv4z@(core 52)[vir 550],ml1,0.005
Te,2C-NR-CC@dyall.acv4z@(core 52)[vir 550],ml1,0.0005
Te,2C-NR-CC@dyall.acv4z@(core 52)[vir 550],ml1,0.0
Te,2C-SR-CC@dyall.acv4z@(core 52)[vir 550],ml0,0.002
Te,2C-SR-CC@dyall.acv4z@(core 52)[vir 550],ml0,0.001
Te,2C-SR-CC@dyall.acv4z@(core 52)[vir 550],ml0,0.005
Te,2C-SR-CC@dyall.acv4z@(core 52)[vir 550],ml0,0.0005
Te,2C-SR-CC@dyall.acv4z@(core 52)[vir 550],ml0,0.0
Te,2C-SR-CC@dyall.acv4z@(core 16)[vir 216],ml0,0.0
Te,2C-SR-CC@dyall.acv4z@(core 16)[vir 216],ml0,0.005
Te,2C-SR-CC@dyall.acv4z@(core 16)[vir 216],ml0,0.002
Te,2C-SR-CC@dyall.acv4z@(core 16)[vir 216],ml0,0.001
Te,2C-SR-CC@dyall.acv4z@(core 16)[vir 216],ml0,0.0005
Te,2C-SR-CC@dyall.acv4z@(core 52)[vir 550],ml1,0.002
Te,2C-SR-CC@dyall.acv4z@(core 52)[vir 550],ml1,0.001
Te,2C-SR-CC@dyall.acv4z@(core 52)[vir 550],ml1,0.005
Te,2C-SR-CC@dyall.acv4z@(core 52)[vir 550],ml1,0.0005
Te,2C-SR-CC@dyall.acv4z@(core 52)[vir 550],ml1,0.0
Te,2C-SR-CC@dyall.acv4z@(core 16)[vir 216],ml1,0.0
Te,2C-SR-CC@dyall.acv4z@(core 16)[vir 216],ml1,0.005
Te,2C-SR-CC@dyall.acv4z@(core 16)[vir 216],ml1,0.002
Te,2C-SR-CC@dyall.acv4z@(core 16)[vir 216],ml1,0.001
Te,2C-SR-CC@dyall.acv4z@(core 16)[vir 216],ml1,0.0005
Te,4C-DC-CI@dyall.acv4z@(core 16)[vir 216],sym_1_root_1,0.001
Te,4C-DC-CI@dyall.acv4z@(core 16)[vir 216],sym_1_root_2,0.001
Te,4C-DC-CI@dyall.acv4z@(core 16)[vir 216],sym_1_root_3,0.001
Te,4C-DC-CI@dyall.acv4z@(core 16)[vir 216],sym_2_root_1,0.001
Te,4C-DC-CI@dyall.acv4z@(core 16)[vir 216],sym_2_root_2,0.001
Te,4C-DC-CI@dyall.acv4z@(core 16)[vir 216],sym_1_root_1,0.005
Te,4C-DC-CI@dyall.acv4z@(core 16)[vir 216],sym_1_root_2,0.005
Te,4C-DC-CI@dyall.acv4z@(core 16)[vir 216],sym_1_root_3,0.005
Te,4C-DC-CI@dyall.acv4z@(core 16)[vir 216],sym_2_root_1,0.005
Te,4C-DC-CI@dyall.acv4z@(core 16)[vir 216],sym_2_root_2,0.005
Te,4C-DC-CI@dyall.acv4z@(core 16)[vir 216],sym_1_root_1,0.002
Te,4C-DC-CI@dyall.acv4z@(core 16)[vir 216],sym_1_root_2,0.002
Te,4C-DC-CI@dyall.acv4z@(core 16)[vir 216],sym_1_root_3,0.002
Te,4C-DC-CI@dyall.acv4z@(core 16)[vir 216],sym_2_root_1,0.002
Te,4C-DC-CI@dyall.acv4z@(core 16)[vir 216],sym_2_root_2,0.002
Te,4C-DC-CI@dyall.acv4z@(core 16)[vir 216],sym_1_root_1,0.0005
Te,4C-DC-CI@dyall.acv4z@(core 16)[vir 216],sym_1_root_2,0.0005
Te,4C-DC-CI@dyall.acv4z@(core 16)[vir 216],sym_1_root_3,0.0005
Te,4C-DC-CI@dyall.acv4z@(core 16)[vir 216],sym_2_root_1,0.0005
Te,4C-DC-CI@dyall.acv4z@(core 16)[vir 216],sym_2_root_2,0.0005
Te,4C-DC-CI@dyall.acv4z@(core 16)[vir 216],sym_1_root_1,0.0
Te,4C-DC-CI@dyall.acv4z@(core 16)[vir 216],sym_1_root_2,0.0
Te,4C-DC-CI@dyall.acv4z@(core 16)[vir 216],sym_1_root_3,0.0
Te,4C-DC-CI@dyall.acv4z@(core 16)[vir 216],sym_2_root_1,0.0
Te,4C-DC-CI@dyall.acv4z@(core 16)[vir 216],sym_2_root_2,0.0
Po,2C-NR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.005
Po,2C-NR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.002
Po,2C-NR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.001
Po,2C-NR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.0005
Po,2C-NR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.0
Po,2C-NR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.005
Po,2C-NR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.002
Po,2C-NR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.001
Po,2C-NR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.0005
Po,2C-NR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.0
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.009
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.005
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.005
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.013
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.012
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.004
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.002
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.001
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.008
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.003
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.015
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.019
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.018
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.014
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.002
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.0005
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.017
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.001
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.016
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.011
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.007
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.006
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.01
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml0,0.0
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.016
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.002
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.003
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.017
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.001
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.015
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.014
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.004
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.01
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.011
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.005
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.013
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.007
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.006
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.012
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.0
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.008
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.009
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.019
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.0005
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.018
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.009
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.005
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.005
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.013
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.012
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.004
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.002
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.001
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.008
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.003
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.015
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.019
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.018
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.014
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.002
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.0005
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.017
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.001
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.016
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.011
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.007
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.006
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.01
Po,2C-SR-CC@dyall.acv4z@(core 48)[vir 296],ml1,0.0
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.016
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.002
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.003
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.017
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.001
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.015
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.014
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.004
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.01
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.011
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.005
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.013
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.007
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.006
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.012
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.0
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.008
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.009
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.019
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.0005
Po,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.018
Po,2C-SR-SCF@dyall.acv3z@(core 0)[vir 0],ml1,0.0
Po,2C-SR-SCF@dyall.acv2z@(core 0)[vir 0],ml1,0.0
Po,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_1,0.001
Po,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_2,0.001
Po,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_3,0.001
Po,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_2_root_1,0.001
Po,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_2_root_2,0.001
Po,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_1,0.005
Po,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_2,0.005
Po,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_3,0.005
Po,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_2_root_1,0.005
Po,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_2_root_2,0.005
Po,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_1,0.002
Po,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_2,0.002
Po,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_3,0.002
Po,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_2_root_1,0.002
Po,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_2_root_2,0.002
Po,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_1,0.0005
Po,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_2,0.0005
Po,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_3,0.0005
Po,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_2_root_1,0.0005
Po,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_2_root_2,0.0005
Po,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_1,0.0
Po,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_2,0.0
Po,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_3,0.0
Po,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_2_root_1,0.0
Po,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_2_root_2,0.0
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.014
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.001
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.015
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.003
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.017
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.016
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.002
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.006
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.012
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.013
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.007
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.011
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.005
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.004
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.01
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.009
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.0005
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.0
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.008
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.018
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.019
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.014
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.001
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.015
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.003
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.017
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.016
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.002
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.006
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.012
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.013
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.007
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.011
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.005
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.004
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.01
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.009
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.0005
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.0
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.008
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.018
Lv,2C-NR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.019
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.009
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.005
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.013
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.012
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.004
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.008
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.003
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.001
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.015
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.002
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.019
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.018
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.014
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.005
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.002
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.017
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.001
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.0005
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.0
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.016
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.011
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.007
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.006
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml0,0.01
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.009
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.008
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.0005
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.0
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.018
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.019
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.014
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.015
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.001
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.017
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.003
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.002
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.016
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.012
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.006
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.007
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.013
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.005
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.011
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.01
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml0,0.004
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.009
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.005
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.013
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.012
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.004
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.008
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.003
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.001
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.015
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.002
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.019
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.018
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.014
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.005
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.002
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.017
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.001
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.0005
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.0
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.016
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.011
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.007
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.006
Lv,2C-SR-CC@dyall.acv4z@(core 48)[vir 294],ml1,0.01
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.009
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.008
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.0005
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.0
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.018
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.019
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.014
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.015
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.001
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.017
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.003
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.002
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.016
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.012
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.006
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.007
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.013
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.005
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.011
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.01
Lv,2C-SR-CC@dyall.acv4z@(core 16)[vir 262],ml1,0.004
Lv,2C-SR-SCF@dyall.acv2z@(core 0)[vir 0],ml1,0.0
Lv,2C-SR-SCF@dyall.acv3z@(core 0)[vir 0],ml1,0.0
Lv,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_1,0.001
Lv,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_2,0.001
Lv,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_3,0.001
Lv,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_2_root_1,0.001
Lv,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_2_root_2,0.001
Lv,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_1,0.005
Lv,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_2,0.005
Lv,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_3,0.005
Lv,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_2_root_1,0.005
Lv,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_2_root_2,0.005
Lv,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_1,0.002
Lv,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_2,0.002
Lv,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_3,0.002
Lv,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_2_root_1,0.002
Lv,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_2_root_2,0.002
Lv,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_1,0.0005
Lv,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_2,0.0005
Lv,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_3,0.0005
Lv,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_2_root_1,0.0005
Lv,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_2_root_2,0.0005
Lv,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_1,0.0
Lv,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_2,0.0
Lv,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_1_root_3,0.0
Lv,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_2_root_1,0.0
Lv,4C-DC-CI@dyall.acv4z@(core 16)[vir 262],sym_2_root_2,0.0
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.006
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.012
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.013
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.007
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.011
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.005
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.004
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.01
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.014
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.001
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.015
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.0005
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.003
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.017
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.016
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.002
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.018
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.019
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.009
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.008
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.0
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.006
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.012
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.013
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.007
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.011
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.005
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.004
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.01
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.014
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.001
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.015
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.0005
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.003
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.017
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.016
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.002
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.018
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.019
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.009
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.008
F,2C-NR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.0
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml0,0.004
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml0,0.01
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml0,0.011
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml0,0.005
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml0,0.013
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml0,0.007
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml0,0.006
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml0,0.012
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml0,0.016
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml0,0.002
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml0,0.003
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml0,0.017
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml0,0.001
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml0,0.015
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml0,0.014
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml0,0.0005
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml0,0.019
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml0,0.018
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml0,0.008
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml0,0.0
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml0,0.009
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.005
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.016
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.017
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.001
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.001
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.0005
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.003
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.002
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.006
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.01
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.011
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.007
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.012
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.004
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.008
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.009
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.005
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.013
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.018
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.014
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.002
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.003
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.015
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.0
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml0,0.019
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml1,0.004
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml1,0.01
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml1,0.011
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml1,0.005
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml1,0.013
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml1,0.007
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml1,0.006
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml1,0.012
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml1,0.016
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml1,0.002
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml1,0.003
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml1,0.017
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml1,0.001
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml1,0.015
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml1,0.014
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml1,0.0005
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml1,0.019
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml1,0.018
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml1,0.008
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml1,0.0
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 183],ml1,0.009
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.005
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.016
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.017
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.001
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.001
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.0005
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.003
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.002
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.006
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.01
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.011
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.007
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.012
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.004
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.008
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.009
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.005
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.013
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.018
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.014
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.002
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.003
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.015
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.0
F,2C-SR-CC@dyall.acv4z@(core 9)[vir 247],ml1,0.019
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 183],sym_3_root_1,0.001
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 183],sym_3_root_2,0.001
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 183],sym_3_root_3,0.001
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 183],sym_3_root_1,0.005
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 183],sym_3_root_2,0.005
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 183],sym_3_root_3,0.005
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 183],sym_3_root_1,0.002
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 183],sym_3_root_2,0.002
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 183],sym_3_root_3,0.002
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 183],sym_3_root_1,0.0005
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 183],sym_3_root_2,0.0005
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 183],sym_3_root_3,0.0005
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 183],sym_3_root_1,0.0
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 183],sym_3_root_2,0.0
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 183],sym_3_root_3,0.0
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_3_root_1,0.0005
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_3_root_2,0.0005
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_3_root_3,0.0005
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_4_root_1,0.0005
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_4_root_2,0.0005
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_4_root_3,0.0005
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_3_root_1,0.001
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_3_root_2,0.001
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_3_root_3,0.001
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_4_root_1,0.001
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_4_root_2,0.001
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_4_root_3,0.001
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_3_root_1,0.0
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_3_root_2,0.0
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_3_root_3,0.0
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_4_root_1,0.0
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_4_root_2,0.0
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_4_root_3,0.0
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_3_root_1,0.002
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_3_root_2,0.002
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_3_root_3,0.002
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_4_root_1,0.002
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_4_root_2,0.002
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_4_root_3,0.002
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_3_root_1,0.005
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_3_root_2,0.005
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_3_root_3,0.005
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_4_root_1,0.005
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_4_root_2,0.005
F,4C-DC-CI@dyall.acv4z@(core 9)[vir 115],sym_4_root_3,0.005
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.0
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.008
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.009
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.0005
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.019
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.018
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.015
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.001
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.014
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.002
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.016
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.017
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.003
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.007
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.013
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.012
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.006
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.01
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.004
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.005
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.011
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.0
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.008
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.009
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.0005
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.019
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.018
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.015
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.001
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.014
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.002
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.016
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.017
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.003
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.007
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.013
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.012
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.006
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.01
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.004
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.005
Cl,2C-NR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.011
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.007
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.011
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.01
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.006
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.0
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.001
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.017
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.0005
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.016
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.001
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.019
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.002
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.003
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.015
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.003
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.002
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.014
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.018
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.005
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.013
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.005
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.009
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.008
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.004
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml0,0.012
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml0,0.009
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml0,0.0
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml0,0.008
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml0,0.018
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml0,0.019
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml0,0.014
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml0,0.0005
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml0,0.001
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml0,0.015
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml0,0.003
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml0,0.017
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml0,0.016
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml0,0.002
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml0,0.006
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml0,0.012
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml0,0.013
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml0,0.007
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml0,0.011
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml0,0.005
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml0,0.004
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml0,0.01
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.011
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.01
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.0
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.008
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.009
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.017
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.0005
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.016
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.001
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.019
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.002
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.003
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.015
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.007
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.014
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.006
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.018
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.004
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.005
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.013
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 359],ml1,0.012
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml1,0.009
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml1,0.0
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml1,0.008
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml1,0.018
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml1,0.019
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml1,0.014
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml1,0.0005
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml1,0.001
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml1,0.015
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml1,0.003
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml1,0.017
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml1,0.016
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml1,0.002
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml1,0.006
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml1,0.012
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml1,0.013
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml1,0.007
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml1,0.011
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml1,0.005
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml1,0.004
Cl,2C-SR-CC@dyall.acv4z@(core 17)[vir 169],ml1,0.01
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_3_root_1,0.001
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_3_root_2,0.001
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_3_root_3,0.001
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_4_root_1,0.001
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_4_root_2,0.001
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_4_root_3,0.001
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_3_root_1,0.0005
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_3_root_2,0.0005
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_3_root_3,0.0005
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_4_root_1,0.0005
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_4_root_2,0.0005
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_4_root_3,0.0005
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_3_root_1,0.002
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_3_root_2,0.002
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_3_root_3,0.002
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_4_root_1,0.002
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_4_root_2,0.002
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_4_root_3,0.002
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_3_root_1,0.005
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_3_root_2,0.005
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_3_root_3,0.005
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_4_root_1,0.005
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_4_root_2,0.005
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_4_root_3,0.005
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_3_root_1,0.0
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_3_root_2,0.0
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_3_root_3,0.0
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_4_root_1,0.0
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_4_root_2,0.0
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 169],sym_4_root_3,0.0
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 243],sym_3_root_1,0.001
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 243],sym_3_root_2,0.001
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 243],sym_3_root_3,0.001
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 243],sym_3_root_1,0.005
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 243],sym_3_root_2,0.005
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 243],sym_3_root_3,0.005
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 243],sym_3_root_1,0.002
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 243],sym_3_root_2,0.002
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 243],sym_3_root_3,0.002
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 243],sym_3_root_1,0.0005
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 243],sym_3_root_2,0.0005
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 243],sym_3_root_3,0.0005
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 243],sym_3_root_1,0.0
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 243],sym_3_root_2,0.0
Cl,4C-DC-CI@dyall.acv4z@(core 17)[vir 243],sym_3_root_3,0.0
Br,2C-NR-CC@dyall.acv4z@(core 35)[vir 477],ml0,0.0
Br,2C-NR-CC@dyall.acv4z@(core 35)[vir 477],ml0,0.0005
Br,2C-NR-CC@dyall.acv4z@(core 35)[vir 477],ml0,0.005
Br,2C-NR-CC@dyall.acv4z@(core 35)[vir 477],ml0,0.001
Br,2C-NR-CC@dyall.acv4z@(core 35)[vir 477],ml0,0.002
Br,2C-NR-CC@dyall.acv4z@(core 35)[vir 477],ml1,0.0
Br,2C-NR-CC@dyall.acv4z@(core 35)[vir 477],ml1,0.0005
Br,2C-NR-CC@dyall.acv4z@(core 35)[vir 477],ml1,0.005
Br,2C-NR-CC@dyall.acv4z@(core 35)[vir 477],ml1,0.001
Br,2C-NR-CC@dyall.acv4z@(core 35)[vir 477],ml1,0.002
Br,2C-SR-CC@dyall.acv4z@(core 35)[vir 477],ml0,0.0
Br,2C-SR-CC@dyall.acv4z@(core 35)[vir 477],ml0,0.0005
Br,2C-SR-CC@dyall.acv4z@(core 35)[vir 477],ml0,0.005
Br,2C-SR-CC@dyall.acv4z@(core 35)[vir 477],ml0,0.001
Br,2C-SR-CC@dyall.acv4z@(core 35)[vir 477],ml0,0.002
Br,2C-SR-CC@dyall.acv4z@(core 17)[vir 183],ml0,0.0005
Br,2C-SR-CC@dyall.acv4z@(core 17)[vir 183],ml0,0.001
Br,2C-SR-CC@dyall.acv4z@(core 17)[vir 183],ml0,0.002
Br,2C-SR-CC@dyall.acv4z@(core 17)[vir 183],ml0,0.005
Br,2C-SR-CC@dyall.acv4z@(core 17)[vir 183],ml0,0.0
Br,2C-SR-CC@dyall.acv4z@(core 35)[vir 477],ml1,0.0
Br,2C-SR-CC@dyall.acv4z@(core 35)[vir 477],ml1,0.0005
Br,2C-SR-CC@dyall.acv4z@(core 35)[vir 477],ml1,0.005
Br,2C-SR-CC@dyall.acv4z@(core 35)[vir 477],ml1,0.001
Br,2C-SR-CC@dyall.acv4z@(core 35)[vir 477],ml1,0.002
Br,2C-SR-CC@dyall.acv4z@(core 17)[vir 183],ml1,0.0005
Br,2C-SR-CC@dyall.acv4z@(core 17)[vir 183],ml1,0.001
Br,2C-SR-CC@dyall.acv4z@(core 17)[vir 183],ml1,0.002
Br,2C-SR-CC@dyall.acv4z@(core 17)[vir 183],ml1,0.005
Br,2C-SR-CC@dyall.acv4z@(core 17)[vir 183],ml1,0.0
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_3_root_1,0.001
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_3_root_2,0.001
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_3_root_3,0.001
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_4_root_1,0.001
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_4_root_2,0.001
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_4_root_3,0.001
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_3_root_1,0.005
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_3_root_2,0.005
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_3_root_3,0.005
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_4_root_1,0.005
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_4_root_2,0.005
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_4_root_3,0.005
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_3_root_1,0.002
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_3_root_2,0.002
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_3_root_3,0.002
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_4_root_1,0.002
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_4_root_2,0.002
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_4_root_3,0.002
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_3_root_1,0.0005
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_3_root_2,0.0005
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_3_root_3,0.0005
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_4_root_1,0.0005
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_4_root_2,0.0005
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_4_root_3,0.0005
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_3_root_1,0.0
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_3_root_2,0.0
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_3_root_3,0.0
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_4_root_1,0.0
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_4_root_2,0.0
Br,4C-DC-CI@dyall.acv4z@(core 17)[vir 183],sym_4_root_3,0.0
I,2C-NR-CC@dyall.acv4z@(core 53)[vir 549],ml0,0.0
I,2C-NR-CC@dyall.acv4z@(core 53)[vir 549],ml0,0.0005
I,2C-NR-CC@dyall.acv4z@(core 53)[vir 549],ml0,0.001
I,2C-NR-CC@dyall.acv4z@(core 53)[vir 549],ml0,0.002
I,2C-NR-CC@dyall.acv4z@(core 53)[vir 549],ml1,0.0
I,2C-NR-CC@dyall.acv4z@(core 53)[vir 549],ml1,0.0005
I,2C-NR-CC@dyall.acv4z@(core 53)[vir 549],ml1,0.001
I,2C-NR-CC@dyall.acv4z@(core 53)[vir 549],ml1,0.002
I,2C-NR-CC@dyall.acv4z@(core 53)[vir 549],ml1,0.005
I,2C-SR-CC@dyall.acv4z@(core 53)[vir 549],ml0,0.0
I,2C-SR-CC@dyall.acv4z@(core 53)[vir 549],ml0,0.0005
I,2C-SR-CC@dyall.acv4z@(core 53)[vir 549],ml0,0.001
I,2C-SR-CC@dyall.acv4z@(core 53)[vir 549],ml0,0.002
I,2C-SR-CC@dyall.acv4z@(core 53)[vir 549],ml0,0.005
I,2C-SR-CC@dyall.acv4z@(core 17)[vir 215],ml0,0.001
I,2C-SR-CC@dyall.acv4z@(core 17)[vir 215],ml0,0.002
I,2C-SR-CC@dyall.acv4z@(core 17)[vir 215],ml0,0.005
I,2C-SR-CC@dyall.acv4z@(core 17)[vir 215],ml0,0.0
I,2C-SR-CC@dyall.acv4z@(core 17)[vir 215],ml0,0.0005
I,2C-SR-CC@dyall.acv4z@(core 53)[vir 549],ml1,0.0
I,2C-SR-CC@dyall.acv4z@(core 53)[vir 549],ml1,0.0005
I,2C-SR-CC@dyall.acv4z@(core 53)[vir 549],ml1,0.001
I,2C-SR-CC@dyall.acv4z@(core 53)[vir 549],ml1,0.002
I,2C-SR-CC@dyall.acv4z@(core 53)[vir 549],ml1,0.005
I,2C-SR-CC@dyall.acv4z@(core 17)[vir 215],ml1,0.001
I,2C-SR-CC@dyall.acv4z@(core 17)[vir 215],ml1,0.002
I,2C-SR-CC@dyall.acv4z@(core 17)[vir 215],ml1,0.005
I,2C-SR-CC@dyall.acv4z@(core 17)[vir 215],ml1,0.0
I,2C-SR-CC@dyall.acv4z@(core 17)[vir 215],ml1,0.0005
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_3_root_1,0.001
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_3_root_2,0.001
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_3_root_3,0.001
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_4_root_1,0.001
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_4_root_2,0.001
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_4_root_3,0.001
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_3_root_1,0.005
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_3_root_2,0.005
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_3_root_3,0.005
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_4_root_1,0.005
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_4_root_2,0.005
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_4_root_3,0.005
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_3_root_1,0.002
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_3_root_2,0.002
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_3_root_3,0.002
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_4_root_1,0.002
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_4_root_2,0.002
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_4_root_3,0.002
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_3_root_1,0.0005
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_3_root_2,0.0005
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_3_root_3,0.0005
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_4_root_1,0.0005
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_4_root_2,0.0005
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_4_root_3,0.0005
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_3_root_1,0.0
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_3_root_2,0.0
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_3_root_3,0.0
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_4_root_1,0.0
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_4_root_2,0.0
I,4C-DC-CI@dyall.acv4z@(core 17)[vir 215],sym_4_root_3,0.0
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.014
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.001
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.015
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.003
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.017
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.016
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.002
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.006
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.012
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.013
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.007
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.011
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.005
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.004
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.01
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.009
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.008
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.0
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.0005
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.018
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.019
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.014
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.001
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.015
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.003
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.017
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.016
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.002
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.006
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.012
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.013
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.007
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.011
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.005
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.004
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.01
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.009
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.008
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.0
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.0005
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.018
At,2C-NR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.019
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.019
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.001
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.002
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.015
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.003
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.002
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.014
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.018
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.005
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.013
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.005
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.009
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.008
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.004
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.012
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.007
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.011
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.01
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.006
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.0
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.001
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.017
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.0005
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml0,0.016
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml0,0.0005
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml0,0.009
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml0,0.0
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml0,0.008
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml0,0.018
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml0,0.019
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml0,0.003
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml0,0.017
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml0,0.016
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml0,0.002
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml0,0.014
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml0,0.001
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml0,0.015
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml0,0.011
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml0,0.005
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml0,0.004
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml0,0.01
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml0,0.006
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml0,0.012
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml0,0.013
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml0,0.007
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.019
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.001
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.002
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.015
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.003
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.002
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.014
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.018
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.005
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.013
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.005
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.009
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.008
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.004
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.012
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.007
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.011
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.01
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.006
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.0
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.001
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.017
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.0005
At,2C-SR-CC@dyall.acv4z@(core 49)[vir 295],ml1,0.016
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml1,0.0005
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml1,0.009
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml1,0.0
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml1,0.008
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml1,0.018
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml1,0.019
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml1,0.003
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml1,0.017
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml1,0.016
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml1,0.002
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml1,0.014
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml1,0.001
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml1,0.015
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml1,0.011
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml1,0.005
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml1,0.004
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml1,0.01
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml1,0.006
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml1,0.012
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml1,0.013
At,2C-SR-CC@dyall.acv4z@(core 17)[vir 261],ml1,0.007
At,2C-SR-SCF@dyall.acv2z@(core 0)[vir 0],ml1,0.0
At,2C-SR-SCF@dyall.acv3z@(core 0)[vir 0],ml1,0.0
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_3_root_1,0.001
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_3_root_2,0.001
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_3_root_3,0.001
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_4_root_1,0.001
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_4_root_2,0.001
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_4_root_3,0.001
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_3_root_1,0.005
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_3_root_2,0.005
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_3_root_3,0.005
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_4_root_1,0.005
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_4_root_2,0.005
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_4_root_3,0.005
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_3_root_1,0.002
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_3_root_2,0.002
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_3_root_3,0.002
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_4_root_1,0.002
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_4_root_2,0.002
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_4_root_3,0.002
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_3_root_1,0.0005
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_3_root_2,0.0005
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_3_root_3,0.0005
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_4_root_1,0.0005
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_4_root_2,0.0005
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_4_root_3,0.0005
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_3_root_1,0.0
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_3_root_2,0.0
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_3_root_3,0.0
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_4_root_1,0.0
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_4_root_2,0.0
At,4C-DC-CI@dyall.acv4z@(core 17)[vir 261],sym_4_root_3,0.0
Ts,2C-NR-CC@dyall.acv4z@(core 49)[vir 293],ml0,0.0
Ts,2C-NR-CC@dyall.acv4z@(core 49)[vir 293],ml0,0.002
Ts,2C-NR-CC@dyall.acv4z@(core 49)[vir 293],ml0,0.0005
Ts,2C-NR-CC@dyall.acv4z@(core 49)[vir 293],ml0,0.001
Ts,2C-NR-CC@dyall.acv4z@(core 49)[vir 293],ml0,0.005
Ts,2C-NR-CC@dyall.acv4z@(core 49)[vir 293],ml1,0.0
Ts,2C-NR-CC@dyall.acv4z@(core 49)[vir 293],ml1,0.002
Ts,2C-NR-CC@dyall.acv4z@(core 49)[vir 293],ml1,0.0005
Ts,2C-NR-CC@dyall.acv4z@(core 49)[vir 293],ml1,0.001
Ts,2C-NR-CC@dyall.acv4z@(core 49)[vir 293],ml1,0.005
Ts,2C-SR-CC@dyall.acv4z@(core 49)[vir 293],ml0,0.0
Ts,2C-SR-CC@dyall.acv4z@(core 49)[vir 293],ml0,0.002
Ts,2C-SR-CC@dyall.acv4z@(core 49)[vir 293],ml0,0.0005
Ts,2C-SR-CC@dyall.acv4z@(core 49)[vir 293],ml0,0.001
Ts,2C-SR-CC@dyall.acv4z@(core 49)[vir 293],ml0,0.005
Ts,2C-SR-CC@dyall.acv4z@(core 17)[vir 247],ml0,0.0
Ts,2C-SR-CC@dyall.acv4z@(core 17)[vir 247],ml0,0.005
Ts,2C-SR-CC@dyall.acv4z@(core 17)[vir 247],ml0,0.001
Ts,2C-SR-CC@dyall.acv4z@(core 17)[vir 247],ml0,0.002
Ts,2C-SR-CC@dyall.acv4z@(core 17)[vir 247],ml0,0.0005
Ts,2C-SR-SCF@dyall.acv2z@(core 0)[vir 0],ml1,0.0
Ts,2C-SR-SCF@dyall.acv3z@(core 0)[vir 0],ml1,0.0
Ts,2C-SR-CC@dyall.acv4z@(core 49)[vir 293],ml1,0.0
Ts,2C-SR-CC@dyall.acv4z@(core 49)[vir 293],ml1,0.002
Ts,2C-SR-CC@dyall.acv4z@(core 49)[vir 293],ml1,0.0005
Ts,2C-SR-CC@dyall.acv4z@(core 49)[vir 293],ml1,0.001
Ts,2C-SR-CC@dyall.acv4z@(core 49)[vir 293],ml1,0.005
Ts,2C-SR-CC@dyall.acv4z@(core 17)[vir 247],ml1,0.0
Ts,2C-SR-CC@dyall.acv4z@(core 17)[vir 247],ml1,0.005
Ts,2C-SR-CC@dyall.acv4z@(core 17)[vir 247],ml1,0.001
Ts,2C-SR-CC@dyall.acv4z@(core 17)[vir 247],ml1,0.002
Ts,2C-SR-CC@dyall.acv4z@(core 17)[vir 247],ml1,0.0005
Ts,4C-DC-CI@dyall.acv4z@(core 17)[vir 247],sym_3_root_1,0.001
Ts,4C-DC-CI@dyall.acv4z@(core 17)[vir 247],sym_3_root_2,0.001
Ts,4C-DC-CI@dyall.acv4z@(core 17)[vir 247],sym_3_root_3,0.001
Ts,4C-DC-CI@dyall.acv4z@(core 17)[vir 247],sym_4_root_1,0.001
Ts,4C-DC-CI@dyall.acv4z@(core 17)[vir 247],sym_4_root_2,0.001
Ts,4C-DC-CI@dyall.acv4z@(core 17)[vir 247],sym_4_root_3,0.001
Ts,4C-DC-CI@dyall.acv4z@(core 17)[vir 247],sym_3_root_1,0.002
Ts,4C-DC-CI@dyall.acv4z@(core 17)[vir 247],sym_3_root_2,0.002
Ts,4C-DC-CI@dyall.acv4z@(core 17)[vir 247],sym_3_root_3,0.002
Ts,4C-DC-CI@dyall.acv4z@(core 17)[vir 247],sym_4_root_1,0.002
Ts,4C-DC-CI@dyall.acv4z@(core 17)[vir 247],sym_4_root_2,0.002
Ts,4C-DC-CI@dyall.acv4z@(core 17)[vir 247],sym_4_root_3,0.002
Ts,4C-DC-CI@dyall.acv4z@(core 17)[vir 247],sym_3_root_1,0.0005
Ts,4C-DC-CI@dyall.acv4z@(core 17)[vir 247],sym_3_root_2,0.0005
Ts,4C-DC-CI@dyall.acv4z@(core 17)[vir 247],sym_3_root_3,0.0005
Ts,4C-DC-CI@dyall.acv4z@(core 17)[vir 247],sym_4_root_1,0.0005
Ts,4C-DC-CI@dyall.acv4z@(core 17)[vir 247],sym_4_root_2,0.0005
Ts,4C-DC-CI@dyall.acv4z@(core 17)[vir 247],sym_4_root_3,0.0005
Ts,4C-DC-CI@dyall.acv4z@(core 17)[vir 247],sym_3_root_1,0.0
Ts,4C-DC-CI@dyall.acv4z@(core 17)[vir 247],sym_3_root_2,0.0
Ts,4C-DC-CI@dyall.acv4z@(core 17)[vir 247],sym_3_root_3,0.0
Ts,4C-DC-CI@dyall.acv4z@(core 17)[vir 247],sym_4_root_1,0.0
Ts,4C-DC-CI@dyall.acv4z@(core 17)[vir 247],sym_4_root_2,0.0
Ts,4C-DC-CI@dyall.acv4z@(core 17)[vir 247],sym_4_root_3,0.0
He,2C-NR-CC@dyall.acv4z@(core 2)[vir 104],ml0,0.001
He,2C-NR-CC@dyall.acv4z@(core 2)[vir 104],ml0,0.002
He,2C-NR-CC@dyall.acv4z@(core 2)[vir 104],ml0,0.0005
He,2C-NR-CC@dyall.acv4z@(core 2)[vir 104],ml0,0.005
He,2C-NR-CC@dyall.acv4z@(core 2)[vir 104],ml0,0.0
He,2C-SR-CC@dyall.acv4z@(core 2)[vir 104],ml0,0.001
He,2C-SR-CC@dyall.acv4z@(core 2)[vir 104],ml0,0.002
He,2C-SR-CC@dyall.acv4z@(core 2)[vir 104],ml0,0.0005
He,2C-SR-CC@dyall.acv4z@(core 2)[vir 104],ml0,0.005
He,2C-SR-CC@dyall.acv4z@(core 2)[vir 104],ml0,0.0
He,4C-DC-CC@dyall.acv4z@(core 2)[vir 104],gs,0.001
He,4C-DC-CC@dyall.acv4z@(core 2)[vir 104],gs,0.005
He,4C-DC-CC@dyall.acv4z@(core 2)[vir 104],gs,0.002
He,4C-DC-CC@dyall.acv4z@(core 2)[vir 104],gs,0.0005
He,4C-DC-CC@dyall.acv4z@(core 2)[vir 104],gs,0.0
Ne,2C-NR-CC@dyall.acv4z@(core 10)[vir 246],ml0,0.001
Ne,2C-NR-CC@dyall.acv4z@(core 10)[vir 246],ml0,0.0005
Ne,2C-NR-CC@dyall.acv4z@(core 10)[vir 246],ml0,0.002
Ne,2C-NR-CC@dyall.acv4z@(core 10)[vir 246],ml0,0.005
Ne,2C-NR-CC@dyall.acv4z@(core 10)[vir 246],ml0,0.0
Ne,2C-SR-CC@dyall.acv4z@(core 10)[vir 246],ml0,0.001
Ne,2C-SR-CC@dyall.acv4z@(core 10)[vir 246],ml0,0.0005
Ne,2C-SR-CC@dyall.acv4z@(core 10)[vir 246],ml0,0.002
Ne,2C-SR-CC@dyall.acv4z@(core 10)[vir 246],ml0,0.005
Ne,2C-SR-CC@dyall.acv4z@(core 10)[vir 246],ml0,0.0
Ne,2C-DC-CC@dyall.acv4z@(core 10)[vir 246],gs,0.0
Ne,2C-DC-CC@dyall.acv4z@(core 10)[vir 246],gs,0.0005
Ne,2C-DC-CC@dyall.acv4z@(core 10)[vir 246],gs,0.001
Ne,4C-DC-CC@dyall.acv4z@(core 10)[vir 246],gs,0.001
Ne,4C-DC-CC@dyall.acv4z@(core 10)[vir 246],gs,0.005
Ne,4C-DC-CC@dyall.acv4z@(core 10)[vir 246],gs,0.002
Ne,4C-DC-CC@dyall.acv4z@(core 10)[vir 246],gs,0.0005
Ne,4C-DC-CC@dyall.acv4z@(core 10)[vir 246],gs,0.0
Ar,2C-NR-CC@dyall.acv4z@(core 18)[vir 358],ml0,0.005
Ar,2C-NR-CC@dyall.acv4z@(core 18)[vir 358],ml0,0.001
Ar,2C-NR-CC@dyall.acv4z@(core 18)[vir 358],ml0,0.002
Ar,2C-NR-CC@dyall.acv4z@(core 18)[vir 358],ml0,0.0
Ar,2C-NR-CC@dyall.acv4z@(core 18)[vir 358],ml0,0.0005
Ar,2C-SR-CC@dyall.acv4z@(core 18)[vir 358],ml0,0.005
Ar,2C-SR-CC@dyall.acv4z@(core 18)[vir 358],ml0,0.001
Ar,2C-SR-CC@dyall.acv4z@(core 18)[vir 358],ml0,0.002
Ar,2C-SR-CC@dyall.acv4z@(core 18)[vir 358],ml0,0.0
Ar,2C-SR-CC@dyall.acv4z@(core 18)[vir 358],ml0,0.0005
Ar,4C-DC-CC@dyall.acv4z@(core 18)[vir 358],gs,0.001
Ar,4C-DC-CC@dyall.acv4z@(core 18)[vir 358],gs,0.0005
Ar,4C-DC-CC@dyall.acv4z@(core 18)[vir 358],gs,0.0
Ar,2C-DC-CC@dyall.acv4z@(core 18)[vir 358],gs,0.0
Ar,2C-DC-CC@dyall.acv4z@(core 18)[vir 358],gs,0.0005
Ar,2C-DC-CC@dyall.acv4z@(core 18)[vir 358],gs,0.001
Kr,2C-NR-CC@dyall.acv4z@(core 36)[vir 476],ml0,0.005
Kr,2C-NR-CC@dyall.acv4z@(core 36)[vir 476],ml0,0.0005
Kr,2C-NR-CC@dyall.acv4z@(core 36)[vir 476],ml0,0.002
Kr,2C-NR-CC@dyall.acv4z@(core 36)[vir 476],ml0,0.001
Kr,2C-NR-CC@dyall.acv4z@(core 36)[vir 476],ml0,0.0
Kr,2C-SR-CC@d-aug-dyall.acv4z@(core 36)[vir 620],ml0,0.001
Kr,2C-SR-CC@d-aug-dyall.acv4z@(core 36)[vir 620],ml0,0.002
Kr,2C-SR-CC@d-aug-dyall.acv4z@(core 36)[vir 620],ml0,0.0005
Kr,2C-SR-CC@d-aug-dyall.acv4z@(core 36)[vir 620],ml0,0.005
Kr,2C-SR-CC@d-aug-dyall.acv4z@(core 36)[vir 620],ml0,0.0
Kr,2C-SR-CC@dyall.acv4z@(core 36)[vir 476],ml0,0.005
Kr,2C-SR-CC@dyall.acv4z@(core 36)[vir 476],ml0,0.0005
Kr,2C-SR-CC@dyall.acv4z@(core 36)[vir 476],ml0,0.002
Kr,2C-SR-CC@dyall.acv4z@(core 36)[vir 476],ml0,0.001
Kr,2C-SR-CC@dyall.acv4z@(core 36)[vir 476],ml0,0.0
Kr,2C-DC-CC@dyall.acv4z@(core 36)[vir 476],gs,0.0005
Kr,2C-DC-CC@dyall.acv4z@(core 36)[vir 476],gs,0.001
Kr,2C-DC-CC@dyall.acv4z@(core 36)[vir 476],gs,0.0
Kr,4C-DC-CC@dyall.acv4z@(core 26)[vir 232],gs,0.001
Kr,4C-DC-CC@dyall.acv4z@(core 26)[vir 232],gs,0.005
Kr,4C-DC-CC@dyall.acv4z@(core 26)[vir 232],gs,0.002
Kr,4C-DC-CC@dyall.acv4z@(core 26)[vir 232],gs,0.0005
Kr,4C-DC-CC@dyall.acv4z@(core 26)[vir 232],gs,0.0
Xe,2C-NR-CC@dyall.acv4z@(core 26)[vir 286],ml0,0.001
Xe,2C-NR-CC@dyall.acv4z@(core 26)[vir 286],ml0,0.0005
Xe,2C-NR-CC@dyall.acv4z@(core 26)[vir 286],ml0,0.002
Xe,2C-NR-CC@dyall.acv4z@(core 26)[vir 286],ml0,0.005
Xe,2C-NR-CC@dyall.acv4z@(core 26)[vir 286],ml0,0.0
Xe,2C-SR-CC@dyall.acv4z@(core 26)[vir 286],ml0,0.001
Xe,2C-SR-CC@dyall.acv4z@(core 26)[vir 286],ml0,0.0005
Xe,2C-SR-CC@dyall.acv4z@(core 26)[vir 286],ml0,0.002
Xe,2C-SR-CC@dyall.acv4z@(core 26)[vir 286],ml0,0.005
Xe,2C-SR-CC@dyall.acv4z@(core 26)[vir 286],ml0,0.0
Xe,2C-SR-CC@d-aug-dyall.acv4z@(core 26)[vir 430],ml0,0.002
Xe,2C-SR-CC@d-aug-dyall.acv4z@(core 26)[vir 430],ml0,0.001
Xe,2C-SR-CC@d-aug-dyall.acv4z@(core 26)[vir 430],ml0,0.005
Xe,2C-SR-CC@d-aug-dyall.acv4z@(core 26)[vir 430],ml0,0.0005
Xe,2C-SR-CC@d-aug-dyall.acv4z@(core 26)[vir 430],ml0,0.0
Xe,2C-SR-CC@d-aug-dyall.acv4z@(core 50)[vir 430],ml0,0.0
Xe,2C-SR-CC@d-aug-dyall.acv4z@(core 50)[vir 430],ml0,0.0005
Xe,2C-SR-CC@d-aug-dyall.acv4z@(core 50)[vir 430],ml0,0.005
Xe,2C-SR-CC@d-aug-dyall.acv4z@(core 50)[vir 430],ml0,0.001
Xe,2C-SR-CC@d-aug-dyall.acv4z@(core 50)[vir 430],ml0,0.002
Xe,4C-DC-CC@dyall.acv4z@(core 50)[vir 286],gs,0.001
Xe,4C-DC-CC@dyall.acv4z@(core 50)[vir 286],gs,0.0005
Xe,4C-DC-CC@dyall.acv4z@(core 50)[vir 286],gs,0.0
Xe,2C-DC-CC@dyall.acv4z@(core 8)[vir 286],gs,0.001
Xe,2C-DC-CC@dyall.acv4z@(core 8)[vir 286],gs,0.0005
Xe,2C-DC-CC@dyall.acv4z@(core 8)[vir 286],gs,0.0
Xe,2C-DC-CC@dyall.acv4z@(core 50)[vir 286],gs,0.0005
Xe,2C-DC-CC@dyall.acv4z@(core 50)[vir 286],gs,0.0
Xe,2C-DC-CC@dyall.acv4z@(core 50)[vir 286],gs,0.001
Rn,2C-NR-CC@dyall.acv4z@(core 50)[vir 294],ml0,0.0
Rn,2C-NR-CC@dyall.acv4z@(core 50)[vir 294],ml0,0.0005
Rn,2C-NR-CC@dyall.acv4z@(core 50)[vir 294],ml0,0.002
Rn,2C-NR-CC@dyall.acv4z@(core 50)[vir 294],ml0,0.001
Rn,2C-NR-CC@dyall.acv4z@(core 50)[vir 294],ml0,0.005
Rn,2C-SR-CC@dyall.acv4z@(core 50)[vir 294],ml0,0.002
Rn,2C-SR-CC@dyall.acv4z@(core 50)[vir 294],ml0,0.001
Rn,2C-SR-CC@dyall.acv4z@(core 50)[vir 294],ml0,0.005
Rn,2C-SR-CC@dyall.acv4z@(core 50)[vir 294],ml0,0.0005
Rn,2C-SR-CC@dyall.acv4z@(core 50)[vir 294],ml0,0.0
Rn,2C-SR-CC@dyall.acv4z@(core 40)[vir 294],ml0,0.0
Rn,2C-SR-CC@dyall.acv4z@(core 40)[vir 294],ml0,0.0005
Rn,2C-SR-CC@dyall.acv4z@(core 40)[vir 294],ml0,0.002
Rn,2C-SR-CC@dyall.acv4z@(core 40)[vir 294],ml0,0.001
Rn,2C-SR-CC@dyall.acv4z@(core 40)[vir 294],ml0,0.005
Rn,2C-SR-CC@d-aug-dyall.acv4z@(core 40)[vir 438],ml0,0.001
Rn,2C-SR-CC@d-aug-dyall.acv4z@(core 40)[vir 438],ml0,0.002
Rn,2C-SR-CC@d-aug-dyall.acv4z@(core 40)[vir 438],ml0,0.005
Rn,2C-SR-CC@d-aug-dyall.acv4z@(core 40)[vir 438],ml0,0.0
Rn,2C-SR-CC@d-aug-dyall.acv4z@(core 40)[vir 438],ml0,0.0005
Rn,4C-DC-CC@dyall.acv4z@(core 50)[vir 294],gs,0.001
Rn,4C-DC-CC@dyall.acv4z@(core 50)[vir 294],gs,0.0005
Rn,4C-DC-CC@dyall.acv4z@(core 50)[vir 294],gs,0.0
Rn,2C-DC-CC@dyall.acv4z@(core 50)[vir 294],gs,0.0005
Rn,2C-DC-CC@dyall.acv4z@(core 50)[vir 294],gs,0.0
Rn,2C-DC-CC@dyall.acv4z@(core 50)[vir 294],gs,0.001
Rn,2C-DC-CC@dyall.acv4z@(core 18)[vir 294],gs,0.0
Rn,2C-DC-CC@dyall.acv4z@(core 18)[vir 294],gs,0.0005
Rn,2C-DC-CC@dyall.acv4z@(core 18)[vir 294],gs,0.001
Og,2C-NR-CC@dyall.acv4z@(core 50)[vir 278],ml0,0.002
Og,2C-NR-CC@dyall.acv4z@(core 50)[vir 278],ml0,0.001
Og,2C-NR-CC@dyall.acv4z@(core 50)[vir 278],ml0,0.005
Og,2C-NR-CC@dyall.acv4z@(core 50)[vir 278],ml0,0.0
Og,2C-NR-CC@dyall.acv4z@(core 50)[vir 278],ml0,0.0005
Og,2C-SR-CC@dyall.acv4z@(core 50)[vir 278],ml0,0.002
Og,2C-SR-CC@dyall.acv4z@(core 50)[vir 278],ml0,0.001
Og,2C-SR-CC@dyall.acv4z@(core 50)[vir 278],ml0,0.005
Og,2C-SR-CC@dyall.acv4z@(core 50)[vir 278],ml0,0.0
Og,2C-SR-CC@dyall.acv4z@(core 50)[vir 278],ml0,0.0005
Og,2C-SR-CC@d-aug-dyall.acv4z@(core 50)[vir 422],ml0,0.001
Og,2C-SR-CC@d-aug-dyall.acv4z@(core 50)[vir 422],ml0,0.002
Og,2C-SR-CC@d-aug-dyall.acv4z@(core 50)[vir 422],ml0,0.005
Og,2C-SR-CC@d-aug-dyall.acv4z@(core 50)[vir 422],ml0,0.0
Og,2C-SR-CC@d-aug-dyall.acv4z@(core 50)[vir 422],ml0,0.0005
Og,2C-DC-Gaunt-CC@dyall.acv4z@(core 50)[vir 278],gs,0.0005
Og,2C-DC-Gaunt-CC@dyall.acv4z@(core 50)[vir 278],gs,0.0
Og,2C-DC-Gaunt-CC@dyall.acv4z@(core 50)[vir 278],gs,0.001
Og,4C-DC-CC@dyall.acv4z@(core 50)[vir 278],gs,0.001
Og,4C-DC-CC@dyall.acv4z@(core 50)[vir 278],gs,0.0005
Og,4C-DC-CC@dyall.acv4z@(core 50)[vir 278],gs,0.0
Og,2C-DC-CC@dyall.acv4z@(core 40)[vir 278],gs,0.001
Og,2C-DC-CC@dyall.acv4z@(core 40)[vir 278],gs,0.0005
Og,2C-DC-CC@dyall.acv4z@(core 40)[vir 278],gs,0.0
Og,2C-DC-CC@dyall.acv4z@(core 18)[vir 278],gs,0.0
Og,2C-DC-CC@dyall.acv4z@(core 18)[vir 278],gs,0.0005
Og,2C-DC-CC@dyall.acv4z@(core 18)[vir 278],gs,0.001

